Taming Large Bounds in Synthesis from Bounded-Liveness Specifications (Full Version)

Automatic synthesis from temporal logic specifications is an attractive alternative to manual system design, due to its ability to generate correct-by-construction implementations from high-level specifications. Due to the high complexity of the synthesis problem, significant research efforts have been directed at developing practically efficient approaches for restricted specification language fragments. In this paper, we focus on the Safety LTL fragment of Linear Temporal Logic (LTL) syntactically extended with bounded temporal operators. We propose a new synthesis approach with the primary motivation to solve efficiently the synthesis problem for specifications with bounded temporal operators, in particular those with large bounds. The experimental evaluation of our method shows that for this type of specifications, it outperforms state-of-art synthesis tools, demonstrating that it is a promising approach to efficiently treating quantitative timing constraints in safety specifications.

==> data/brbenchs-ebr-ltl-synth-times.csv <==
n,time
7,497
8,526
9,530
10,530
11,534
12,540
13,544
14,544
15,545
16,547
17,547
18,547
19,548
20,550
21,551
22,553
23,555
24,556
25,558
26,559
27,559
28,560
29,561
30,563
31,563
32,564
33,565
34,565
35,566
36,568
37,569
38,570
39,570
40,573
41,573
42,575
43,576
44,577
45,579
46,579
47,580
48,582
49,583
50,584
51,585
52,586
53,587
54,587
55,587
56,588
57,589
58,589
59,591
60,593
61,593
62,593
63,593
64,594
65,597
66,600
67,600
68,601
69,602
70,603
71,603
72,603
73,604
74,607
75,607
76,609
77,610
78,610
79,614
80,616
81,618
82,619
83,620
84,621
85,621
86,621
87,622
88,624
89,625
90,626
91,626
92,626
93,628
94,630
95,631
96,633
97,634
98,634
99,635
100,636
101,637
102,641
103,645
104,646
105,646
106,647
107,648
108,650
109,653
110,657
111,658
112,658
113,658
114,659
115,660
116,660
117,661
118,661
119,662
120,662
121,664
122,664
123,667
124,667
125,670
126,670
127,672
128,676
129,678
130,678
131,678
132,678
133,679
134,681
135,683
136,685
137,687
138,687
139,692
140,696
141,696
142,697
143,698
144,699
145,700
146,701
147,701
148,702
149,703
150,704
151,705
152,705
153,707
154,707
155,708
156,709
157,709
158,709
159,709
160,710
161,713
162,714
163,714
164,714
165,717
166,717
167,720
168,727
169,727
170,728
171,730
172,731
173,732
174,734
175,734
176,738
177,738
178,738
179,739
180,740
181,740
182,746
183,746
184,748
185,749
186,752
187,752
188,755
189,755
190,757
191,760
192,760
193,761
194,762
195,763
196,764
197,765
198,765
199,767
200,770
201,772
202,775
203,783
204,785
205,789
206,789
207,790
208,791
209,795
210,795
211,797
212,797
213,801
214,802
215,803
216,803
217,805
218,807
219,809
220,810
221,814
222,816
223,816
224,818
225,820
226,823
227,826
228,829
229,830
230,832
231,833
232,836
233,837
234,838
235,839
236,839
237,839
238,846
239,846
240,847
241,848
242,851
243,857
244,858
245,861
246,862
247,862
248,867
249,867
250,870
251,871
252,872
253,873
254,873
255,874
256,877
257,878
258,881
259,886
260,889
261,889
262,890
263,891
264,893
265,898
266,898
267,899
268,902
269,906
270,907
271,910
272,918
273,919
274,925
275,925
276,929
277,931
278,937
279,937
280,941
281,942
282,943
283,946
284,947
285,948
286,948
287,949
288,954
289,959
290,963
291,964
292,966
293,967
294,968
295,972
296,976
297,977
298,977
299,978
300,978
301,981
302,984
303,986
304,988
305,993
306,994
307,996
308,1001
309,1003
310,1004
311,1006
312,1009
313,1009
314,1012
315,1012
316,1014
317,1019
318,1021
319,1023
320,1025
321,1027
322,1027
323,1029
324,1031
325,1034
326,1037
327,1039
328,1039
329,1041
330,1041
331,1045
332,1059
333,1060
334,1060
335,1061
336,1061
337,1062
338,1062
339,1069
340,1070
341,1073
342,1077
343,1078
344,1080
345,1082
346,1090
347,1090
348,1090
349,1092
350,1092
351,1093
352,1094
353,1095
354,1099
355,1099
356,1101
357,1106
358,1108
359,1109
360,1109
361,1123
362,1127
363,1129
364,1136
365,1136
366,1141
367,1143
368,1143
369,1144
370,1144
371,1147
372,1147
373,1148
374,1152
375,1153
376,1154
377,1155
378,1156
379,1165
380,1166
381,1168
382,1170
383,1173
384,1175
385,1178
386,1179
387,1181
388,1182
389,1184
390,1185
391,1187
392,1190
393,1191
394,1193
395,1197
396,1200
397,1205
398,1206
399,1207
400,1211
401,1219
402,1222
403,1223
404,1231
405,1238
406,1240
407,1254
408,1258
409,1260
410,1261
411,1262
412,1271
413,1281
414,1282
415,1284
416,1288
417,1299
418,1301
419,1306
420,1308
421,1320
422,1320
423,1321
424,1322
425,1327
426,1331
427,1335
428,1335
429,1340
430,1342
431,1344
432,1344
433,1345
434,1353
435,1353
436,1354
437,1355
438,1356
439,1357
440,1357
441,1365
442,1367
443,1368
444,1374
445,1381
446,1382
447,1383
448,1384
449,1393
450,1393
451,1396
452,1397
453,1399
454,1402
455,1402
456,1411
457,1412
458,1414
459,1417
460,1417
461,1420
462,1422
463,1430
464,1434
465,1435
466,1439
467,1441
468,1442
469,1445
470,1453
471,1455
472,1463
473,1466
474,1467
475,1470
476,1471
477,1474
478,1475
479,1475
480,1476
481,1476
482,1480
483,1483
484,1487
485,1487
486,1487
487,1488
488,1490
489,1495
490,1500
491,1502
492,1503
493,1512
494,1514
495,1519
496,1520
497,1524
498,1526
499,1530
500,1537
501,1538
502,1539
503,1541
504,1542
505,1545
506,1546
507,1558
508,1563
509,1563
510,1566
511,1572
512,1573
513,1578
514,1578
515,1580
516,1583
517,1592
518,1594
519,1598
520,1600
521,1611
522,1622
523,1623
524,1628
525,1644
526,1647
527,1650
528,1651
529,1651
530,1656
531,1660
532,1661
533,1670
534,1679
535,1683
536,1689
537,1698
538,1698
539,1700
540,1709
541,1716
542,1719
543,1734
544,1745
545,1750
546,1755
547,1765
548,1768
549,1774
550,1776
551,1790
552,1804
553,1805
554,1808
555,1815
556,1817
557,1819
558,1829
559,1835
560,1844
561,1849
562,1852
563,1854
564,1865
565,1867
566,1867
567,1889
568,1893
569,1913
570,1914
571,1915
572,1918
573,1929
574,1929
575,1930
576,1934
577,1946
578,1951
579,1961
580,1961
581,1971
582,1971
583,1973
584,1975
585,1981
586,2007
587,2013
588,2023
589,2024
590,2027
591,2035
592,2035
593,2038
594,2049
595,2065
596,2069
597,2074
598,2077
599,2090
600,2091
601,2118
602,2122
603,2123
604,2130
605,2140
606,2145
607,2147
608,2152
609,2163
610,2179
611,2183
612,2184
613,2195
614,2217
615,2250
616,2261
617,2273
618,2300
619,2303
620,2308
621,2331
622,2351
623,2355
624,2368
625,2374
626,2381
627,2401
628,2404
629,2434
630,2467
631,2467
632,2474
633,2502
634,2572
635,2578
636,2593
637,2605
638,2613
639,2633
640,2640
641,2686
642,2715
643,2739
644,2767
645,2786
646,2801
647,2809
648,2837
649,2873
650,2893
651,2904
652,2910
653,2914
654,2914
655,2999
656,3012
657,3023
658,3026
659,3034
660,3041
661,3044
662,3057
663,3061
664,3074
665,3097
666,3108
667,3110
668,3202
669,3221
670,3241
671,3245
672,3250
673,3300
674,3301
675,3309
676,3349
677,3359
678,3361
679,3399
680,3412
681,3422
682,3424
683,3469
684,3472
685,3490
686,3514
687,3599
688,3614
689,3638
690,3639
691,3835
692,3937
693,3987
694,3989
695,4050
696,4096
697,4189
698,4195
699,4207
700,4245
701,4285
702,4293
703,4338
704,4345
705,4368
706,4416
707,4440
708,4460
709,4481
710,4511
711,4523
712,4563
713,4589
714,4590
715,4598
716,4675
717,4766
718,4770
719,4796
720,4808
721,4821
722,4825
723,4831
724,4851
725,4858
726,4879
727,4944
728,5012
729,5015
730,5016
731,5016
732,5042
733,5045
734,5046
735,5066
736,5088
737,5090
738,5138
739,5169
740,5172
741,5173
742,5224
743,5226
744,5239
745,5258
746,5322
747,5348
748,5407
749,5412
750,5462
751,5462
752,5462
753,5509
754,5522
755,5549
756,5562
757,5571
758,5594
759,5675
760,5689
761,5693
762,5723
763,5926
764,5976
765,6009
766,6047
767,6110
768,6252
769,6714
770,6749
771,6868
772,6901
773,7051
774,7137
775,7159
776,7175
777,7219
778,7258
779,7279
780,7357
781,7365
782,7426
783,7495
784,7508
785,7525
786,7526
787,7548
788,7618
789,7633
790,7644
791,7653
792,7695
793,7788
794,7842
795,7923
796,7924


==> data/brbenchs-lisynt-times.csv <==
n,time
1,1
2,1
3,1
4,1
5,1
6,1
7,1
8,1
9,1
10,1
11,1
12,1
13,1
14,2
15,2
16,2
17,2
18,2
19,2
20,3
21,3
22,3
23,3
24,4
25,5
26,5
27,5
28,6
29,6
30,6
31,6
32,6
33,6
34,6
35,6
36,7
37,7
38,7
39,7
40,7
41,7
42,7
43,7
44,7
45,8
46,8
47,8
48,8
49,8
50,9
51,9
52,9
53,9
54,10
55,10
56,10
57,10
58,10
59,10
60,10
61,10
62,10
63,10
64,10
65,11
66,11
67,11
68,11
69,11
70,11
71,11
72,11
73,11
74,11
75,11
76,11
77,11
78,11
79,11
80,11
81,11
82,11
83,12
84,12
85,12
86,12
87,12
88,12
89,12
90,12
91,12
92,12
93,12
94,12
95,12
96,12
97,13
98,13
99,13
100,13
101,13
102,13
103,13
104,14
105,14
106,14
107,14
108,14
109,14
110,14
111,14
112,14
113,14
114,14
115,15
116,15
117,15
118,15
119,16
120,16
121,16
122,16
123,16
124,16
125,16
126,17
127,17
128,17
129,17
130,17
131,17
132,18
133,18
134,18
135,18
136,19
137,19
138,19
139,19
140,20
141,20
142,20
143,20
144,21
145,21
146,21
147,22
148,22
149,22
150,22
151,22
152,23
153,23
154,24
155,24
156,24
157,25
158,25
159,26
160,26
161,27
162,27
163,28
164,28
165,29
166,29
167,30
168,30
169,31
170,31
171,32
172,33
173,33
174,33
175,33
176,34
177,34
178,35
179,35
180,36
181,37
182,37
183,38
184,38
185,38
186,39
187,41
188,41
189,41
190,41
191,42
192,42
193,42
194,43
195,44
196,45
197,45
198,46
199,46
200,46
201,47
202,48
203,49
204,49
205,50
206,51
207,51
208,51
209,53
210,54
211,54
212,55
213,56
214,56
215,57
216,57
217,58
218,60
219,61
220,61
221,61
222,62
223,62
224,64
225,65
226,65
227,65
228,67
229,67
230,69
231,69
232,70
233,71
234,72
235,72
236,73
237,74
238,75
239,77
240,77
241,77
242,78
243,79
244,81
245,81
246,82
247,83
248,84
249,85
250,87
251,87
252,88
253,90
254,91
255,91
256,92
257,92
258,94
259,95
260,97
261,97
262,98
263,98
264,99
265,100
266,103
267,103
268,104
269,104
270,107
271,108
272,108
273,110
274,110
275,111
276,112
277,116
278,120
279,124
280,124
281,125
282,126
283,126
284,129
285,129
286,131
287,132
288,134
289,135
290,137
291,138
292,138
293,139
294,140
295,140
296,140
297,141
298,144
299,144
300,145
301,150
302,152
303,152
304,153
305,156
306,157
307,157
308,158
309,159
310,161
311,162
312,162
313,164
314,165
315,170
316,170
317,171
318,171
319,176
320,177
321,178
322,182
323,183
324,183
325,186
326,186
327,190
328,191
329,193
330,194
331,197
332,198
333,200
334,201
335,201
336,204
337,206
338,207
339,208
340,208
341,210
342,212
343,213
344,215
345,218
346,220
347,223
348,224
349,225
350,227
351,229
352,231
353,233
354,234
355,236
356,237
357,239
358,239
359,245
360,246
361,248
362,249
363,250
364,254
365,255
366,256
367,257
368,258
369,259
370,261
371,266
372,270
373,271
374,274
375,276
376,279
377,280
378,280
379,284
380,287
381,289
382,289
383,291
384,298
385,298
386,298
387,299
388,299
389,303
390,308
391,309
392,311
393,315
394,317
395,321
396,323
397,325
398,325
399,332
400,332
401,333
402,337
403,338
404,340
405,342
406,344
407,349
408,351
409,355
410,355
411,358
412,361
413,362
414,364
415,365
416,370
417,375
418,377
419,377
420,378
421,386
422,387
423,391
424,396
425,397
426,399
427,402
428,403
429,404
430,406
431,414
432,416
433,422
434,423
435,426
436,431
437,433
438,435
439,438
440,443
441,449
442,451
443,453
444,454
445,455
446,461
447,461
448,463
449,468
450,472
451,474
452,475
453,475
454,484
455,485
456,487
457,499
458,502
459,506
460,510
461,520
462,523
463,524
464,527
465,533
466,535
467,557
468,560
469,560
470,571
471,573
472,579
473,591
474,595
475,611
476,614
477,621
478,629
479,629
480,635
481,641
482,650
483,660
484,666
485,668
486,685
487,687
488,699
489,702
490,707
491,710
492,712
493,716
494,721
495,724
496,734
497,734
498,744
499,752
500,754
501,767
502,777
503,779
504,787
505,796
506,806
507,814
508,833
509,838
510,844
511,855
512,864
513,867
514,871
515,879
516,893
517,901
518,904
519,920
520,923
521,932
522,940
523,946
524,950
525,968
526,970
527,973
528,995
529,1010
530,1011
531,1022
532,1028
533,1035
534,1044
535,1052
536,1071
537,1080
538,1096
539,1106
540,1116
541,1129
542,1134
543,1134
544,1150
545,1158
546,1168
547,1177
548,1202
549,1213
550,1231
551,1240
552,1249
553,1266
554,1282
555,1289
556,1297
557,1297
558,1318
559,1337
560,1340
561,1352
562,1354
563,1371
564,1381
565,1404
566,1422
567,1424
568,1426
569,1434
570,1437
571,1467
572,1501
573,1502
574,1524
575,1533
576,1536
577,1545
578,1550
579,1571
580,1579
581,1585
582,1597
583,1603
584,1611
585,1632
586,1639
587,1658
588,1682
589,1688
590,1710
591,1722
592,1734
593,1737
594,1767
595,1786
596,1792
597,1820
598,1831
599,1837
600,1841
601,1844
602,1848
603,1877
604,1882
605,1907
606,1928
607,1950
608,1954
609,1959
610,1987
611,2014
612,2022
613,2037
614,2088
615,2092
616,2094
617,2112
618,2121
619,2172
620,2188
621,2188
622,2199
623,2212
624,2216
625,2264
626,2265
627,2281
628,2291
629,2304
630,2327
631,2343
632,2370
633,2405
634,2416
635,2417
636,2433
637,2451
638,2461
639,2500
640,2502
641,2505
642,2538
643,2540
644,2555
645,2572
646,2591
647,2595
648,2645
649,2659
650,2686
651,2710
652,2724
653,2737
654,2743
655,2785
656,2827
657,2841
658,2860
659,2864
660,2868
661,2890
662,2917
663,2936
664,2956
665,2980
666,2990
667,3040
668,3052
669,3052
670,3063
671,3084
672,3112
673,3115
674,3143
675,3154
676,3160
677,3209
678,3248
679,3255
680,3270
681,3301
682,3310
683,3346
684,3375
685,3395
686,3410
687,3423
688,3505
689,3529
690,3554
691,3571
692,3579
693,3584
694,3593
695,3638
696,3685
697,3685
698,3740
699,3749
700,3769
701,3795
702,3842
703,3850
704,3853
705,3882
706,3911
707,3950
708,3978
709,4004
710,4047
711,4050
712,4084
713,4111
714,4161
715,4201
716,4202
717,4232
718,4284
719,4293
720,4296
721,4342
722,4379
723,4391
724,4419
725,4421
726,4456
727,4475
728,4488
729,4525
730,4549
731,4635
732,4647
733,4707
734,4715
735,4721
736,4734
737,4743
738,4776
739,4829
740,4839
741,4845
742,4903
743,4912
744,4920
745,4929
746,4966
747,5028
748,5042
749,5043
750,5074
751,5119
752,5149
753,5247
754,5247
755,5333
756,5486
757,5551
758,5577
759,5579
760,5678
761,5723
762,5773
763,5787
764,5851
765,5953
766,6058
767,6075
768,6113
769,6178
770,6276
771,6336
772,6356
773,6410
774,6414
775,6482
776,6532
777,6538
778,6613
779,6624
780,6763
781,6781
782,6886
783,7101
784,7110
785,7269
786,7356
787,7428
788,7669
789,7720
790,7902
791,8023
792,8083
793,8179
794,8396
795,8424
796,8624


==> data/results-ebr-ltl-synth.csv <==
Benchmark,Result,Runtime(ms)
running-example,ASSUMPTIONS,-
office-robot/clean_1,TO,900000
office-robot/clean_2,TO,900000
office-robot/clean_3,TO,900000
office-robot/clean_4,TO,900000
office-robot/clean_charge_1,TO,900000
office-robot/clean_charge_2,TO,900000
office-robot/clean_charge_3,TO,900000
office-robot/clean_charge_4,TO,900000
office-robot/clean_human_1,TO,900000
office-robot/clean_human_2,TO,900000
office-robot/clean_human_3,TO,900000
office-robot/clean_human_4,TO,900000
office-robot/clean_night_1,ASSUMPTIONS,-
office-robot/clean_night_2,ASSUMPTIONS,-
office-robot/clean_night_3,ASSUMPTIONS,-
office-robot/clean_night_4,ASSUMPTIONS,-
office-robot/coffe_deliver_1,TO,900000
office-robot/coffe_deliver_2,TO,900000
office-robot/coffe_deliver_3,TO,900000
office-robot/coffe_deliver_4,TO,900000
office-robot/coffe_deliver_charge_1,TO,900000
office-robot/coffe_deliver_charge_2,TO,900000
office-robot/coffe_deliver_charge_3,TO,900000
office-robot/coffe_deliver_charge_4,TO,900000
tacos-2021-adaption/conveyer_belt,ASSUMPTIONS,-
tacos-2021-adaption/railroad_1_1_1,ASSUMPTIONS,-
tacos-2021-adaption/railroad_2_1_1,ASSUMPTIONS,-
tacos-2021-adaption/railroad_2_2_2,ASSUMPTIONS,-
tacos-2021-adaption/railroad_2_2,ASSUMPTIONS,-
tacos-2021-adaption/railroad_2_4,ASSUMPTIONS,-
tacos-2021-adaption/railroad_2_8,ASSUMPTIONS,-
tacos-2021-adaption/railroad_4_4,ASSUMPTIONS,-
tacos-2021-adaption/railroad_4_8,ASSUMPTIONS,-
tacos-2021-adaption/railroad_8_8,ASSUMPTIONS,-
tacos-2021-adaption/robot_camera,ASSUMPTIONS,-
bounded-response-ltl-2020/real_scalable_1_100,REALIZABLE,1745
bounded-response-ltl-2020/real_scalable_1_101,REALIZABLE,1817
bounded-response-ltl-2020/real_scalable_1_102,REALIZABLE,1776
bounded-response-ltl-2020/real_scalable_1_103,REALIZABLE,1790
bounded-response-ltl-2020/real_scalable_1_104,REALIZABLE,1808
bounded-response-ltl-2020/real_scalable_1_105,REALIZABLE,1929
bounded-response-ltl-2020/real_scalable_1_106,REALIZABLE,1852
bounded-response-ltl-2020/real_scalable_1_107,REALIZABLE,1865
bounded-response-ltl-2020/real_scalable_1_108,REALIZABLE,1889
bounded-response-ltl-2020/real_scalable_1_109,REALIZABLE,1961
bounded-response-ltl-2020/real_scalable_1_10,REALIZABLE,602
bounded-response-ltl-2020/real_scalable_1_110,REALIZABLE,2035
bounded-response-ltl-2020/real_scalable_1_111,REALIZABLE,2027
bounded-response-ltl-2020/real_scalable_1_112,REALIZABLE,1981
bounded-response-ltl-2020/real_scalable_1_113,REALIZABLE,2024
bounded-response-ltl-2020/real_scalable_1_114,REALIZABLE,2091
bounded-response-ltl-2020/real_scalable_1_115,REALIZABLE,2069
bounded-response-ltl-2020/real_scalable_1_116,REALIZABLE,2090
bounded-response-ltl-2020/real_scalable_1_117,REALIZABLE,2179
bounded-response-ltl-2020/real_scalable_1_118,REALIZABLE,2147
bounded-response-ltl-2020/real_scalable_1_119,REALIZABLE,2300
bounded-response-ltl-2020/real_scalable_1_11,REALIZABLE,547
bounded-response-ltl-2020/real_scalable_1_120,REALIZABLE,2250
bounded-response-ltl-2020/real_scalable_1_121,REALIZABLE,2578
bounded-response-ltl-2020/real_scalable_1_122,REALIZABLE,2474
bounded-response-ltl-2020/real_scalable_1_123,REALIZABLE,2572
bounded-response-ltl-2020/real_scalable_1_124,REALIZABLE,2593
bounded-response-ltl-2020/real_scalable_1_125,REALIZABLE,2605
bounded-response-ltl-2020/real_scalable_1_126,REALIZABLE,2686
bounded-response-ltl-2020/real_scalable_1_127,REALIZABLE,2640
bounded-response-ltl-2020/real_scalable_1_128,REALIZABLE,2715
bounded-response-ltl-2020/real_scalable_1_129,REALIZABLE,2739
bounded-response-ltl-2020/real_scalable_1_12,REALIZABLE,587
bounded-response-ltl-2020/real_scalable_1_130,REALIZABLE,2786
bounded-response-ltl-2020/real_scalable_1_131,REALIZABLE,2910
bounded-response-ltl-2020/real_scalable_1_132,REALIZABLE,2837
bounded-response-ltl-2020/real_scalable_1_133,REALIZABLE,2914
bounded-response-ltl-2020/real_scalable_1_134,REALIZABLE,2904
bounded-response-ltl-2020/real_scalable_1_135,REALIZABLE,3074
bounded-response-ltl-2020/real_scalable_1_136,REALIZABLE,3034
bounded-response-ltl-2020/real_scalable_1_137,REALIZABLE,3023
bounded-response-ltl-2020/real_scalable_1_138,REALIZABLE,3044
bounded-response-ltl-2020/real_scalable_1_139,REALIZABLE,3097
bounded-response-ltl-2020/real_scalable_1_13,REALIZABLE,547
bounded-response-ltl-2020/real_scalable_1_140,REALIZABLE,3057
bounded-response-ltl-2020/real_scalable_1_141,REALIZABLE,3110
bounded-response-ltl-2020/real_scalable_1_142,REALIZABLE,3221
bounded-response-ltl-2020/real_scalable_1_143,REALIZABLE,3300
bounded-response-ltl-2020/real_scalable_1_144,REALIZABLE,3422
bounded-response-ltl-2020/real_scalable_1_145,REALIZABLE,3349
bounded-response-ltl-2020/real_scalable_1_146,REALIZABLE,3399
bounded-response-ltl-2020/real_scalable_1_147,REALIZABLE,3639
bounded-response-ltl-2020/real_scalable_1_148,REALIZABLE,3490
bounded-response-ltl-2020/real_scalable_1_149,REALIZABLE,3599
bounded-response-ltl-2020/real_scalable_1_14,REALIZABLE,553
bounded-response-ltl-2020/real_scalable_1_150,REALIZABLE,3989
bounded-response-ltl-2020/real_scalable_1_151,REALIZABLE,4050
bounded-response-ltl-2020/real_scalable_1_152,REALIZABLE,4096
bounded-response-ltl-2020/real_scalable_1_153,REALIZABLE,4207
bounded-response-ltl-2020/real_scalable_1_154,REALIZABLE,4245
bounded-response-ltl-2020/real_scalable_1_155,REALIZABLE,4195
bounded-response-ltl-2020/real_scalable_1_156,REALIZABLE,4293
bounded-response-ltl-2020/real_scalable_1_157,REALIZABLE,4460
bounded-response-ltl-2020/real_scalable_1_158,REALIZABLE,4368
bounded-response-ltl-2020/real_scalable_1_159,REALIZABLE,4481
bounded-response-ltl-2020/real_scalable_1_15,REALIZABLE,635
bounded-response-ltl-2020/real_scalable_1_160,REALIZABLE,4440
bounded-response-ltl-2020/real_scalable_1_161,REALIZABLE,4523
bounded-response-ltl-2020/real_scalable_1_162,REALIZABLE,4598
bounded-response-ltl-2020/real_scalable_1_163,REALIZABLE,4675
bounded-response-ltl-2020/real_scalable_1_164,REALIZABLE,4590
bounded-response-ltl-2020/real_scalable_1_165,REALIZABLE,4796
bounded-response-ltl-2020/real_scalable_1_166,REALIZABLE,4808
bounded-response-ltl-2020/real_scalable_1_167,REALIZABLE,4821
bounded-response-ltl-2020/real_scalable_1_168,REALIZABLE,4879
bounded-response-ltl-2020/real_scalable_1_169,REALIZABLE,5045
bounded-response-ltl-2020/real_scalable_1_16,REALIZABLE,678
bounded-response-ltl-2020/real_scalable_1_170,REALIZABLE,4851
bounded-response-ltl-2020/real_scalable_1_171,REALIZABLE,5015
bounded-response-ltl-2020/real_scalable_1_172,REALIZABLE,5066
bounded-response-ltl-2020/real_scalable_1_173,REALIZABLE,5172
bounded-response-ltl-2020/real_scalable_1_174,REALIZABLE,5169
bounded-response-ltl-2020/real_scalable_1_175,REALIZABLE,5226
bounded-response-ltl-2020/real_scalable_1_176,REALIZABLE,5016
bounded-response-ltl-2020/real_scalable_1_177,REALIZABLE,5088
bounded-response-ltl-2020/real_scalable_1_178,REALIZABLE,5224
bounded-response-ltl-2020/real_scalable_1_179,REALIZABLE,5258
bounded-response-ltl-2020/real_scalable_1_17,REALIZABLE,760
bounded-response-ltl-2020/real_scalable_1_180,REALIZABLE,5090
bounded-response-ltl-2020/real_scalable_1_181,REALIZABLE,5348
bounded-response-ltl-2020/real_scalable_1_182,REALIZABLE,5675
bounded-response-ltl-2020/real_scalable_1_183,REALIZABLE,5571
bounded-response-ltl-2020/real_scalable_1_184,REALIZABLE,5509
bounded-response-ltl-2020/real_scalable_1_185,REALIZABLE,5693
bounded-response-ltl-2020/real_scalable_1_186,REALIZABLE,5976
bounded-response-ltl-2020/real_scalable_1_187,REALIZABLE,5926
bounded-response-ltl-2020/real_scalable_1_188,REALIZABLE,6749
bounded-response-ltl-2020/real_scalable_1_189,REALIZABLE,6714
bounded-response-ltl-2020/real_scalable_1_18,REALIZABLE,942
bounded-response-ltl-2020/real_scalable_1_190,REALIZABLE,6901
bounded-response-ltl-2020/real_scalable_1_191,REALIZABLE,7137
bounded-response-ltl-2020/real_scalable_1_192,REALIZABLE,7279
bounded-response-ltl-2020/real_scalable_1_193,REALIZABLE,7159
bounded-response-ltl-2020/real_scalable_1_194,REALIZABLE,7219
bounded-response-ltl-2020/real_scalable_1_195,REALIZABLE,7258
bounded-response-ltl-2020/real_scalable_1_196,REALIZABLE,7526
bounded-response-ltl-2020/real_scalable_1_197,REALIZABLE,7525
bounded-response-ltl-2020/real_scalable_1_198,REALIZABLE,7495
bounded-response-ltl-2020/real_scalable_1_199,REALIZABLE,7653
bounded-response-ltl-2020/real_scalable_1_19,REALIZABLE,1393
bounded-response-ltl-2020/real_scalable_1_200,REALIZABLE,7548
bounded-response-ltl-2020/real_scalable_1_20,REALIZABLE,1768
bounded-response-ltl-2020/real_scalable_1_21,REALIZABLE,1975
bounded-response-ltl-2020/real_scalable_1_22,REALIZABLE,2613
bounded-response-ltl-2020/real_scalable_1_23,REALIZABLE,4189
bounded-response-ltl-2020/real_scalable_1_24,REALIZABLE,1187
bounded-response-ltl-2020/real_scalable_1_25,REALIZABLE,1205
bounded-response-ltl-2020/real_scalable_1_26,REALIZABLE,1384
bounded-response-ltl-2020/real_scalable_1_27,REALIZABLE,1288
bounded-response-ltl-2020/real_scalable_1_28,REALIZABLE,1320
bounded-response-ltl-2020/real_scalable_1_29,REALIZABLE,1211
bounded-response-ltl-2020/real_scalable_1_2,REALIZABLE,626
bounded-response-ltl-2020/real_scalable_1_30,REALIZABLE,1335
bounded-response-ltl-2020/real_scalable_1_31,REALIZABLE,1321
bounded-response-ltl-2020/real_scalable_1_32,REALIZABLE,1301
bounded-response-ltl-2020/real_scalable_1_33,REALIZABLE,1381
bounded-response-ltl-2020/real_scalable_1_34,REALIZABLE,1490
bounded-response-ltl-2020/real_scalable_1_35,REALIZABLE,1367
bounded-response-ltl-2020/real_scalable_1_36,REALIZABLE,1411
bounded-response-ltl-2020/real_scalable_1_37,REALIZABLE,1027
bounded-response-ltl-2020/real_scalable_1_38,REALIZABLE,1003
bounded-response-ltl-2020/real_scalable_1_39,REALIZABLE,977
bounded-response-ltl-2020/real_scalable_1_3,REALIZABLE,547
bounded-response-ltl-2020/real_scalable_1_40,REALIZABLE,1029
bounded-response-ltl-2020/real_scalable_1_41,REALIZABLE,1045
bounded-response-ltl-2020/real_scalable_1_42,REALIZABLE,1062
bounded-response-ltl-2020/real_scalable_1_43,REALIZABLE,1039
bounded-response-ltl-2020/real_scalable_1_44,REALIZABLE,1082
bounded-response-ltl-2020/real_scalable_1_45,REALIZABLE,1095
bounded-response-ltl-2020/real_scalable_1_46,REALIZABLE,1060
bounded-response-ltl-2020/real_scalable_1_47,REALIZABLE,1109
bounded-response-ltl-2020/real_scalable_1_48,REALIZABLE,1136
bounded-response-ltl-2020/real_scalable_1_49,REALIZABLE,1099
bounded-response-ltl-2020/real_scalable_1_4,REALIZABLE,563
bounded-response-ltl-2020/real_scalable_1_50,REALIZABLE,1108
bounded-response-ltl-2020/real_scalable_1_51,REALIZABLE,1153
bounded-response-ltl-2020/real_scalable_1_52,REALIZABLE,1181
bounded-response-ltl-2020/real_scalable_1_53,REALIZABLE,1148
bounded-response-ltl-2020/real_scalable_1_54,REALIZABLE,1222
bounded-response-ltl-2020/real_scalable_1_55,REALIZABLE,1178
bounded-response-ltl-2020/real_scalable_1_56,REALIZABLE,1175
bounded-response-ltl-2020/real_scalable_1_57,REALIZABLE,1261
bounded-response-ltl-2020/real_scalable_1_58,REALIZABLE,1260
bounded-response-ltl-2020/real_scalable_1_59,REALIZABLE,1262
bounded-response-ltl-2020/real_scalable_1_5,REALIZABLE,548
bounded-response-ltl-2020/real_scalable_1_60,ERROR,-
bounded-response-ltl-2020/real_scalable_1_61,ERROR,-
bounded-response-ltl-2020/real_scalable_1_62,ERROR,-
bounded-response-ltl-2020/real_scalable_1_63,REALIZABLE,1306
bounded-response-ltl-2020/real_scalable_1_64,REALIZABLE,1357
bounded-response-ltl-2020/real_scalable_1_65,REALIZABLE,1434
bounded-response-ltl-2020/real_scalable_1_66,REALIZABLE,1340
bounded-response-ltl-2020/real_scalable_1_67,REALIZABLE,1354
bounded-response-ltl-2020/real_scalable_1_68,REALIZABLE,1399
bounded-response-ltl-2020/real_scalable_1_69,REALIZABLE,1417
bounded-response-ltl-2020/real_scalable_1_6,REALIZABLE,584
bounded-response-ltl-2020/real_scalable_1_70,REALIZABLE,1417
bounded-response-ltl-2020/real_scalable_1_71,REALIZABLE,1474
bounded-response-ltl-2020/real_scalable_1_72,REALIZABLE,1441
bounded-response-ltl-2020/real_scalable_1_73,REALIZABLE,1476
bounded-response-ltl-2020/real_scalable_1_74,REALIZABLE,1453
bounded-response-ltl-2020/real_scalable_1_75,REALIZABLE,1467
bounded-response-ltl-2020/real_scalable_1_76,REALIZABLE,1503
bounded-response-ltl-2020/real_scalable_1_77,REALIZABLE,1524
bounded-response-ltl-2020/real_scalable_1_78,REALIZABLE,1514
bounded-response-ltl-2020/real_scalable_1_79,REALIZABLE,1611
bounded-response-ltl-2020/real_scalable_1_7,REALIZABLE,559
bounded-response-ltl-2020/real_scalable_1_80,REALIZABLE,1578
bounded-response-ltl-2020/real_scalable_1_81,REALIZABLE,1598
bounded-response-ltl-2020/real_scalable_1_82,REALIZABLE,1660
bounded-response-ltl-2020/real_scalable_1_83,REALIZABLE,1374
bounded-response-ltl-2020/real_scalable_1_84,REALIZABLE,1353
bounded-response-ltl-2020/real_scalable_1_85,REALIZABLE,1455
bounded-response-ltl-2020/real_scalable_1_86,REALIZABLE,1530
bounded-response-ltl-2020/real_scalable_1_87,REALIZABLE,1414
bounded-response-ltl-2020/real_scalable_1_88,REALIZABLE,1487
bounded-response-ltl-2020/real_scalable_1_89,REALIZABLE,1487
bounded-response-ltl-2020/real_scalable_1_8,REALIZABLE,630
bounded-response-ltl-2020/real_scalable_1_90,REALIZABLE,1476
bounded-response-ltl-2020/real_scalable_1_91,REALIZABLE,1487
bounded-response-ltl-2020/real_scalable_1_92,REALIZABLE,1466
bounded-response-ltl-2020/real_scalable_1_93,REALIZABLE,1488
bounded-response-ltl-2020/real_scalable_1_94,REALIZABLE,1566
bounded-response-ltl-2020/real_scalable_1_95,REALIZABLE,1526
bounded-response-ltl-2020/real_scalable_1_96,REALIZABLE,1578
bounded-response-ltl-2020/real_scalable_1_97,REALIZABLE,1698
bounded-response-ltl-2020/real_scalable_1_98,REALIZABLE,1755
bounded-response-ltl-2020/real_scalable_1_99,REALIZABLE,1819
bounded-response-ltl-2020/real_scalable_1_9,REALIZABLE,585
bounded-response-ltl-2020/real_scalable_2_100,REALIZABLE,1913
bounded-response-ltl-2020/real_scalable_2_101,REALIZABLE,1973
bounded-response-ltl-2020/real_scalable_2_102,REALIZABLE,1961
bounded-response-ltl-2020/real_scalable_2_103,REALIZABLE,1929
bounded-response-ltl-2020/real_scalable_2_104,REALIZABLE,1930
bounded-response-ltl-2020/real_scalable_2_105,REALIZABLE,1918
bounded-response-ltl-2020/real_scalable_2_106,REALIZABLE,2074
bounded-response-ltl-2020/real_scalable_2_107,REALIZABLE,2013
bounded-response-ltl-2020/real_scalable_2_108,REALIZABLE,2038
bounded-response-ltl-2020/real_scalable_2_109,REALIZABLE,2077
bounded-response-ltl-2020/real_scalable_2_10,REALIZABLE,586
bounded-response-ltl-2020/real_scalable_2_110,REALIZABLE,2118
bounded-response-ltl-2020/real_scalable_2_111,REALIZABLE,2217
bounded-response-ltl-2020/real_scalable_2_112,REALIZABLE,2130
bounded-response-ltl-2020/real_scalable_2_113,REALIZABLE,2183
bounded-response-ltl-2020/real_scalable_2_114,REALIZABLE,2184
bounded-response-ltl-2020/real_scalable_2_115,REALIZABLE,2401
bounded-response-ltl-2020/real_scalable_2_116,REALIZABLE,2404
bounded-response-ltl-2020/real_scalable_2_117,REALIZABLE,2368
bounded-response-ltl-2020/real_scalable_2_118,REALIZABLE,2434
bounded-response-ltl-2020/real_scalable_2_119,REALIZABLE,2467
bounded-response-ltl-2020/real_scalable_2_11,REALIZABLE,628
bounded-response-ltl-2020/real_scalable_2_120,REALIZABLE,2502
bounded-response-ltl-2020/real_scalable_2_121,REALIZABLE,2633
bounded-response-ltl-2020/real_scalable_2_122,REALIZABLE,2809
bounded-response-ltl-2020/real_scalable_2_123,REALIZABLE,3012
bounded-response-ltl-2020/real_scalable_2_124,REALIZABLE,2767
bounded-response-ltl-2020/real_scalable_2_125,REALIZABLE,2801
bounded-response-ltl-2020/real_scalable_2_126,REALIZABLE,2893
bounded-response-ltl-2020/real_scalable_2_127,REALIZABLE,2873
bounded-response-ltl-2020/real_scalable_2_128,REALIZABLE,2914
bounded-response-ltl-2020/real_scalable_2_129,REALIZABLE,2999
bounded-response-ltl-2020/real_scalable_2_12,REALIZABLE,607
bounded-response-ltl-2020/real_scalable_2_130,REALIZABLE,3026
bounded-response-ltl-2020/real_scalable_2_131,REALIZABLE,3061
bounded-response-ltl-2020/real_scalable_2_132,REALIZABLE,3041
bounded-response-ltl-2020/real_scalable_2_133,REALIZABLE,3108
bounded-response-ltl-2020/real_scalable_2_134,REALIZABLE,3241
bounded-response-ltl-2020/real_scalable_2_135,REALIZABLE,3202
bounded-response-ltl-2020/real_scalable_2_136,REALIZABLE,3301
bounded-response-ltl-2020/real_scalable_2_137,REALIZABLE,3245
bounded-response-ltl-2020/real_scalable_2_138,REALIZABLE,3359
bounded-response-ltl-2020/real_scalable_2_139,REALIZABLE,3309
bounded-response-ltl-2020/real_scalable_2_13,REALIZABLE,614
bounded-response-ltl-2020/real_scalable_2_140,REALIZABLE,3361
bounded-response-ltl-2020/real_scalable_2_141,REALIZABLE,3412
bounded-response-ltl-2020/real_scalable_2_142,REALIZABLE,3250
bounded-response-ltl-2020/real_scalable_2_143,REALIZABLE,3472
bounded-response-ltl-2020/real_scalable_2_144,REALIZABLE,3469
bounded-response-ltl-2020/real_scalable_2_145,REALIZABLE,3514
bounded-response-ltl-2020/real_scalable_2_146,REALIZABLE,3638
bounded-response-ltl-2020/real_scalable_2_147,REALIZABLE,3614
bounded-response-ltl-2020/real_scalable_2_148,REALIZABLE,3835
bounded-response-ltl-2020/real_scalable_2_149,REALIZABLE,3937
bounded-response-ltl-2020/real_scalable_2_14,REALIZABLE,713
bounded-response-ltl-2020/real_scalable_2_150,REALIZABLE,3987
bounded-response-ltl-2020/real_scalable_2_151,REALIZABLE,4285
bounded-response-ltl-2020/real_scalable_2_152,REALIZABLE,4345
bounded-response-ltl-2020/real_scalable_2_153,REALIZABLE,4338
bounded-response-ltl-2020/real_scalable_2_154,REALIZABLE,4589
bounded-response-ltl-2020/real_scalable_2_155,REALIZABLE,4416
bounded-response-ltl-2020/real_scalable_2_156,REALIZABLE,4511
bounded-response-ltl-2020/real_scalable_2_157,REALIZABLE,4563
bounded-response-ltl-2020/real_scalable_2_158,REALIZABLE,4766
bounded-response-ltl-2020/real_scalable_2_159,REALIZABLE,4770
bounded-response-ltl-2020/real_scalable_2_15,REALIZABLE,589
bounded-response-ltl-2020/real_scalable_2_160,REALIZABLE,4831
bounded-response-ltl-2020/real_scalable_2_161,REALIZABLE,4825
bounded-response-ltl-2020/real_scalable_2_162,REALIZABLE,4944
bounded-response-ltl-2020/real_scalable_2_163,REALIZABLE,4858
bounded-response-ltl-2020/real_scalable_2_164,REALIZABLE,5016
bounded-response-ltl-2020/real_scalable_2_165,REALIZABLE,5042
bounded-response-ltl-2020/real_scalable_2_166,REALIZABLE,5012
bounded-response-ltl-2020/real_scalable_2_167,REALIZABLE,5046
bounded-response-ltl-2020/real_scalable_2_168,REALIZABLE,5239
bounded-response-ltl-2020/real_scalable_2_169,REALIZABLE,5138
bounded-response-ltl-2020/real_scalable_2_16,REALIZABLE,620
bounded-response-ltl-2020/real_scalable_2_170,REALIZABLE,5173
bounded-response-ltl-2020/real_scalable_2_171,REALIZABLE,5462
bounded-response-ltl-2020/real_scalable_2_172,REALIZABLE,5412
bounded-response-ltl-2020/real_scalable_2_173,REALIZABLE,5522
bounded-response-ltl-2020/real_scalable_2_174,REALIZABLE,5689
bounded-response-ltl-2020/real_scalable_2_175,REALIZABLE,5549
bounded-response-ltl-2020/real_scalable_2_176,REALIZABLE,5322
bounded-response-ltl-2020/real_scalable_2_177,REALIZABLE,5594
bounded-response-ltl-2020/real_scalable_2_178,REALIZABLE,5462
bounded-response-ltl-2020/real_scalable_2_179,REALIZABLE,5562
bounded-response-ltl-2020/real_scalable_2_17,REALIZABLE,785
bounded-response-ltl-2020/real_scalable_2_180,REALIZABLE,5462
bounded-response-ltl-2020/real_scalable_2_181,REALIZABLE,5723
bounded-response-ltl-2020/real_scalable_2_182,REALIZABLE,6110
bounded-response-ltl-2020/real_scalable_2_183,REALIZABLE,6252
bounded-response-ltl-2020/real_scalable_2_184,REALIZABLE,6047
bounded-response-ltl-2020/real_scalable_2_185,REALIZABLE,6009
bounded-response-ltl-2020/real_scalable_2_186,REALIZABLE,6868
bounded-response-ltl-2020/real_scalable_2_187,REALIZABLE,7175
bounded-response-ltl-2020/real_scalable_2_188,REALIZABLE,7051
bounded-response-ltl-2020/real_scalable_2_189,REALIZABLE,7365
bounded-response-ltl-2020/real_scalable_2_18,REALIZABLE,1080
bounded-response-ltl-2020/real_scalable_2_190,REALIZABLE,7426
bounded-response-ltl-2020/real_scalable_2_191,REALIZABLE,7357
bounded-response-ltl-2020/real_scalable_2_192,REALIZABLE,7618
bounded-response-ltl-2020/real_scalable_2_193,REALIZABLE,7508
bounded-response-ltl-2020/real_scalable_2_194,REALIZABLE,7644
bounded-response-ltl-2020/real_scalable_2_195,REALIZABLE,7695
bounded-response-ltl-2020/real_scalable_2_196,REALIZABLE,7633
bounded-response-ltl-2020/real_scalable_2_197,REALIZABLE,7923
bounded-response-ltl-2020/real_scalable_2_198,REALIZABLE,7842
bounded-response-ltl-2020/real_scalable_2_199,REALIZABLE,7924
bounded-response-ltl-2020/real_scalable_2_19,REALIZABLE,1500
bounded-response-ltl-2020/real_scalable_2_200,REALIZABLE,7788
bounded-response-ltl-2020/real_scalable_2_20,REALIZABLE,1915
bounded-response-ltl-2020/real_scalable_2_21,REALIZABLE,2351
bounded-response-ltl-2020/real_scalable_2_22,REALIZABLE,3424
bounded-response-ltl-2020/real_scalable_2_23,REALIZABLE,5407
bounded-response-ltl-2020/real_scalable_2_24,REALIZABLE,1254
bounded-response-ltl-2020/real_scalable_2_25,REALIZABLE,1155
bounded-response-ltl-2020/real_scalable_2_26,REALIZABLE,1345
bounded-response-ltl-2020/real_scalable_2_27,REALIZABLE,1206
bounded-response-ltl-2020/real_scalable_2_28,REALIZABLE,1320
bounded-response-ltl-2020/real_scalable_2_29,REALIZABLE,1335
bounded-response-ltl-2020/real_scalable_2_2,REALIZABLE,530
bounded-response-ltl-2020/real_scalable_2_30,REALIZABLE,1344
bounded-response-ltl-2020/real_scalable_2_31,REALIZABLE,1331
bounded-response-ltl-2020/real_scalable_2_32,REALIZABLE,1357
bounded-response-ltl-2020/real_scalable_2_33,REALIZABLE,1435
bounded-response-ltl-2020/real_scalable_2_34,REALIZABLE,1445
bounded-response-ltl-2020/real_scalable_2_35,REALIZABLE,1396
bounded-response-ltl-2020/real_scalable_2_36,REALIZABLE,1365
bounded-response-ltl-2020/real_scalable_2_37,REALIZABLE,1061
bounded-response-ltl-2020/real_scalable_2_38,REALIZABLE,1041
bounded-response-ltl-2020/real_scalable_2_39,REALIZABLE,1060
bounded-response-ltl-2020/real_scalable_2_3,REALIZABLE,579
bounded-response-ltl-2020/real_scalable_2_40,REALIZABLE,1109
bounded-response-ltl-2020/real_scalable_2_41,REALIZABLE,1129
bounded-response-ltl-2020/real_scalable_2_42,REALIZABLE,1099
bounded-response-ltl-2020/real_scalable_2_43,REALIZABLE,1127
bounded-response-ltl-2020/real_scalable_2_44,REALIZABLE,1123
bounded-response-ltl-2020/real_scalable_2_45,REALIZABLE,1094
bounded-response-ltl-2020/real_scalable_2_46,REALIZABLE,1190
bounded-response-ltl-2020/real_scalable_2_47,REALIZABLE,1173
bounded-response-ltl-2020/real_scalable_2_48,REALIZABLE,1069
bounded-response-ltl-2020/real_scalable_2_49,REALIZABLE,1141
bounded-response-ltl-2020/real_scalable_2_4,REALIZABLE,593
bounded-response-ltl-2020/real_scalable_2_50,REALIZABLE,1154
bounded-response-ltl-2020/real_scalable_2_51,REALIZABLE,1143
bounded-response-ltl-2020/real_scalable_2_52,REALIZABLE,1168
bounded-response-ltl-2020/real_scalable_2_53,REALIZABLE,1152
bounded-response-ltl-2020/real_scalable_2_54,REALIZABLE,1231
bounded-response-ltl-2020/real_scalable_2_55,REALIZABLE,1393
bounded-response-ltl-2020/real_scalable_2_56,REALIZABLE,1383
bounded-response-ltl-2020/real_scalable_2_57,REALIZABLE,1344
bounded-response-ltl-2020/real_scalable_2_58,REALIZABLE,1271
bounded-response-ltl-2020/real_scalable_2_59,REALIZABLE,1402
bounded-response-ltl-2020/real_scalable_2_5,REALIZABLE,603
bounded-response-ltl-2020/real_scalable_2_60,ERROR,-
bounded-response-ltl-2020/real_scalable_2_61,ERROR,-
bounded-response-ltl-2020/real_scalable_2_62,ERROR,-
bounded-response-ltl-2020/real_scalable_2_63,REALIZABLE,1355
bounded-response-ltl-2020/real_scalable_2_64,REALIZABLE,1475
bounded-response-ltl-2020/real_scalable_2_65,REALIZABLE,1471
bounded-response-ltl-2020/real_scalable_2_66,REALIZABLE,1397
bounded-response-ltl-2020/real_scalable_2_67,REALIZABLE,1537
bounded-response-ltl-2020/real_scalable_2_68,REALIZABLE,1519
bounded-response-ltl-2020/real_scalable_2_69,REALIZABLE,1512
bounded-response-ltl-2020/real_scalable_2_6,REALIZABLE,658
bounded-response-ltl-2020/real_scalable_2_70,REALIZABLE,1502
bounded-response-ltl-2020/real_scalable_2_71,REALIZABLE,1495
bounded-response-ltl-2020/real_scalable_2_72,REALIZABLE,1592
bounded-response-ltl-2020/real_scalable_2_73,REALIZABLE,1520
bounded-response-ltl-2020/real_scalable_2_74,REALIZABLE,1538
bounded-response-ltl-2020/real_scalable_2_75,REALIZABLE,1622
bounded-response-ltl-2020/real_scalable_2_76,REALIZABLE,1628
bounded-response-ltl-2020/real_scalable_2_77,REALIZABLE,1647
bounded-response-ltl-2020/real_scalable_2_78,REALIZABLE,1644
bounded-response-ltl-2020/real_scalable_2_79,REALIZABLE,1650
bounded-response-ltl-2020/real_scalable_2_7,REALIZABLE,601
bounded-response-ltl-2020/real_scalable_2_80,REALIZABLE,1656
bounded-response-ltl-2020/real_scalable_2_81,REALIZABLE,1804
bounded-response-ltl-2020/real_scalable_2_82,REALIZABLE,1805
bounded-response-ltl-2020/real_scalable_2_83,REALIZABLE,1480
bounded-response-ltl-2020/real_scalable_2_84,REALIZABLE,1539
bounded-response-ltl-2020/real_scalable_2_85,REALIZABLE,1594
bounded-response-ltl-2020/real_scalable_2_86,REALIZABLE,1545
bounded-response-ltl-2020/real_scalable_2_87,REALIZABLE,1541
bounded-response-ltl-2020/real_scalable_2_88,REALIZABLE,1558
bounded-response-ltl-2020/real_scalable_2_89,REALIZABLE,1623
bounded-response-ltl-2020/real_scalable_2_8,REALIZABLE,544
bounded-response-ltl-2020/real_scalable_2_90,REALIZABLE,1573
bounded-response-ltl-2020/real_scalable_2_91,REALIZABLE,1572
bounded-response-ltl-2020/real_scalable_2_92,REALIZABLE,1670
bounded-response-ltl-2020/real_scalable_2_93,REALIZABLE,1709
bounded-response-ltl-2020/real_scalable_2_94,REALIZABLE,1750
bounded-response-ltl-2020/real_scalable_2_95,REALIZABLE,1719
bounded-response-ltl-2020/real_scalable_2_96,REALIZABLE,1698
bounded-response-ltl-2020/real_scalable_2_97,REALIZABLE,1854
bounded-response-ltl-2020/real_scalable_2_98,REALIZABLE,1689
bounded-response-ltl-2020/real_scalable_2_99,REALIZABLE,2007
bounded-response-ltl-2020/real_scalable_2_9,REALIZABLE,555
bounded-response-ltl-2020/unreal_scalable_1_100,UNREALIZABLE,1023
bounded-response-ltl-2020/unreal_scalable_1_101,UNREALIZABLE,1004
bounded-response-ltl-2020/unreal_scalable_1_102,UNREALIZABLE,946
bounded-response-ltl-2020/unreal_scalable_1_103,UNREALIZABLE,1009
bounded-response-ltl-2020/unreal_scalable_1_104,UNREALIZABLE,1070
bounded-response-ltl-2020/unreal_scalable_1_105,UNREALIZABLE,994
bounded-response-ltl-2020/unreal_scalable_1_106,UNREALIZABLE,972
bounded-response-ltl-2020/unreal_scalable_1_107,UNREALIZABLE,1014
bounded-response-ltl-2020/unreal_scalable_1_108,UNREALIZABLE,1001
bounded-response-ltl-2020/unreal_scalable_1_109,UNREALIZABLE,1021
bounded-response-ltl-2020/unreal_scalable_1_10,UNREALIZABLE,609
bounded-response-ltl-2020/unreal_scalable_1_110,UNREALIZABLE,1106
bounded-response-ltl-2020/unreal_scalable_1_111,UNREALIZABLE,1025
bounded-response-ltl-2020/unreal_scalable_1_112,UNREALIZABLE,1061
bounded-response-ltl-2020/unreal_scalable_1_113,UNREALIZABLE,1093
bounded-response-ltl-2020/unreal_scalable_1_114,UNREALIZABLE,1090
bounded-response-ltl-2020/unreal_scalable_1_115,UNREALIZABLE,1170
bounded-response-ltl-2020/unreal_scalable_1_116,UNREALIZABLE,1101
bounded-response-ltl-2020/unreal_scalable_1_117,UNREALIZABLE,1090
bounded-response-ltl-2020/unreal_scalable_1_118,UNREALIZABLE,1090
bounded-response-ltl-2020/unreal_scalable_1_119,UNREALIZABLE,1200
bounded-response-ltl-2020/unreal_scalable_1_11,UNREALIZABLE,594
bounded-response-ltl-2020/unreal_scalable_1_120,UNREALIZABLE,1197
bounded-response-ltl-2020/unreal_scalable_1_121,UNREALIZABLE,1191
bounded-response-ltl-2020/unreal_scalable_1_122,UNREALIZABLE,1136
bounded-response-ltl-2020/unreal_scalable_1_123,UNREALIZABLE,1207
bounded-response-ltl-2020/unreal_scalable_1_124,UNREALIZABLE,1299
bounded-response-ltl-2020/unreal_scalable_1_125,UNREALIZABLE,1258
bounded-response-ltl-2020/unreal_scalable_1_126,UNREALIZABLE,1238
bounded-response-ltl-2020/unreal_scalable_1_127,UNREALIZABLE,1282
bounded-response-ltl-2020/unreal_scalable_1_128,UNREALIZABLE,1219
bounded-response-ltl-2020/unreal_scalable_1_129,UNREALIZABLE,1281
bounded-response-ltl-2020/unreal_scalable_1_12,UNREALIZABLE,604
bounded-response-ltl-2020/unreal_scalable_1_130,UNREALIZABLE,1223
bounded-response-ltl-2020/unreal_scalable_1_131,UNREALIZABLE,1353
bounded-response-ltl-2020/unreal_scalable_1_132,UNREALIZABLE,1382
bounded-response-ltl-2020/unreal_scalable_1_133,UNREALIZABLE,1356
bounded-response-ltl-2020/unreal_scalable_1_134,UNREALIZABLE,1420
bounded-response-ltl-2020/unreal_scalable_1_135,UNREALIZABLE,1342
bounded-response-ltl-2020/unreal_scalable_1_136,UNREALIZABLE,1308
bounded-response-ltl-2020/unreal_scalable_1_137,UNREALIZABLE,1442
bounded-response-ltl-2020/unreal_scalable_1_138,UNREALIZABLE,1402
bounded-response-ltl-2020/unreal_scalable_1_139,UNREALIZABLE,1322
bounded-response-ltl-2020/unreal_scalable_1_13,UNREALIZABLE,568
bounded-response-ltl-2020/unreal_scalable_1_140,UNREALIZABLE,1430
bounded-response-ltl-2020/unreal_scalable_1_141,UNREALIZABLE,1327
bounded-response-ltl-2020/unreal_scalable_1_142,UNREALIZABLE,1470
bounded-response-ltl-2020/unreal_scalable_1_143,UNREALIZABLE,1368
bounded-response-ltl-2020/unreal_scalable_1_144,UNREALIZABLE,1422
bounded-response-ltl-2020/unreal_scalable_1_145,UNREALIZABLE,1483
bounded-response-ltl-2020/unreal_scalable_1_146,UNREALIZABLE,1439
bounded-response-ltl-2020/unreal_scalable_1_147,UNREALIZABLE,1412
bounded-response-ltl-2020/unreal_scalable_1_148,UNREALIZABLE,1475
bounded-response-ltl-2020/unreal_scalable_1_149,UNREALIZABLE,1542
bounded-response-ltl-2020/unreal_scalable_1_14,UNREALIZABLE,664
bounded-response-ltl-2020/unreal_scalable_1_150,UNREALIZABLE,1600
bounded-response-ltl-2020/unreal_scalable_1_151,UNREALIZABLE,1583
bounded-response-ltl-2020/unreal_scalable_1_152,UNREALIZABLE,1463
bounded-response-ltl-2020/unreal_scalable_1_153,UNREALIZABLE,1563
bounded-response-ltl-2020/unreal_scalable_1_154,UNREALIZABLE,1546
bounded-response-ltl-2020/unreal_scalable_1_155,UNREALIZABLE,1683
bounded-response-ltl-2020/unreal_scalable_1_156,UNREALIZABLE,1580
bounded-response-ltl-2020/unreal_scalable_1_157,UNREALIZABLE,1734
bounded-response-ltl-2020/unreal_scalable_1_158,UNREALIZABLE,1661
bounded-response-ltl-2020/unreal_scalable_1_159,UNREALIZABLE,1563
bounded-response-ltl-2020/unreal_scalable_1_15,UNREALIZABLE,621
bounded-response-ltl-2020/unreal_scalable_1_160,UNREALIZABLE,1651
bounded-response-ltl-2020/unreal_scalable_1_161,UNREALIZABLE,1700
bounded-response-ltl-2020/unreal_scalable_1_162,UNREALIZABLE,1716
bounded-response-ltl-2020/unreal_scalable_1_163,UNREALIZABLE,1765
bounded-response-ltl-2020/unreal_scalable_1_164,UNREALIZABLE,1774
bounded-response-ltl-2020/unreal_scalable_1_165,UNREALIZABLE,1651
bounded-response-ltl-2020/unreal_scalable_1_166,UNREALIZABLE,1679
bounded-response-ltl-2020/unreal_scalable_1_167,UNREALIZABLE,1815
bounded-response-ltl-2020/unreal_scalable_1_168,UNREALIZABLE,1844
bounded-response-ltl-2020/unreal_scalable_1_169,UNREALIZABLE,1893
bounded-response-ltl-2020/unreal_scalable_1_16,UNREALIZABLE,526
bounded-response-ltl-2020/unreal_scalable_1_170,UNREALIZABLE,1867
bounded-response-ltl-2020/unreal_scalable_1_171,UNREALIZABLE,1849
bounded-response-ltl-2020/unreal_scalable_1_172,UNREALIZABLE,1867
bounded-response-ltl-2020/unreal_scalable_1_173,UNREALIZABLE,1835
bounded-response-ltl-2020/unreal_scalable_1_174,UNREALIZABLE,1946
bounded-response-ltl-2020/unreal_scalable_1_175,UNREALIZABLE,1829
bounded-response-ltl-2020/unreal_scalable_1_176,UNREALIZABLE,1914
bounded-response-ltl-2020/unreal_scalable_1_177,UNREALIZABLE,2023
bounded-response-ltl-2020/unreal_scalable_1_178,UNREALIZABLE,1971
bounded-response-ltl-2020/unreal_scalable_1_179,UNREALIZABLE,1971
bounded-response-ltl-2020/unreal_scalable_1_17,UNREALIZABLE,558
bounded-response-ltl-2020/unreal_scalable_1_180,UNREALIZABLE,2065
bounded-response-ltl-2020/unreal_scalable_1_181,UNREALIZABLE,1951
bounded-response-ltl-2020/unreal_scalable_1_182,UNREALIZABLE,2122
bounded-response-ltl-2020/unreal_scalable_1_183,UNREALIZABLE,2123
bounded-response-ltl-2020/unreal_scalable_1_184,UNREALIZABLE,1934
bounded-response-ltl-2020/unreal_scalable_1_185,UNREALIZABLE,2145
bounded-response-ltl-2020/unreal_scalable_1_186,UNREALIZABLE,2163
bounded-response-ltl-2020/unreal_scalable_1_187,UNREALIZABLE,2035
bounded-response-ltl-2020/unreal_scalable_1_188,UNREALIZABLE,2140
bounded-response-ltl-2020/unreal_scalable_1_189,UNREALIZABLE,2195
bounded-response-ltl-2020/unreal_scalable_1_18,UNREALIZABLE,540
bounded-response-ltl-2020/unreal_scalable_1_190,UNREALIZABLE,2049
bounded-response-ltl-2020/unreal_scalable_1_191,UNREALIZABLE,2261
bounded-response-ltl-2020/unreal_scalable_1_192,UNREALIZABLE,2152
bounded-response-ltl-2020/unreal_scalable_1_193,UNREALIZABLE,2303
bounded-response-ltl-2020/unreal_scalable_1_194,UNREALIZABLE,2331
bounded-response-ltl-2020/unreal_scalable_1_195,UNREALIZABLE,2273
bounded-response-ltl-2020/unreal_scalable_1_196,UNREALIZABLE,2308
bounded-response-ltl-2020/unreal_scalable_1_197,UNREALIZABLE,2381
bounded-response-ltl-2020/unreal_scalable_1_198,UNREALIZABLE,2374
bounded-response-ltl-2020/unreal_scalable_1_199,UNREALIZABLE,2355
bounded-response-ltl-2020/unreal_scalable_1_19,UNREALIZABLE,587
bounded-response-ltl-2020/unreal_scalable_1_200,UNREALIZABLE,2467
bounded-response-ltl-2020/unreal_scalable_1_20,UNREALIZABLE,660
bounded-response-ltl-2020/unreal_scalable_1_21,UNREALIZABLE,625
bounded-response-ltl-2020/unreal_scalable_1_22,UNREALIZABLE,622
bounded-response-ltl-2020/unreal_scalable_1_23,UNREALIZABLE,564
bounded-response-ltl-2020/unreal_scalable_1_24,UNREALIZABLE,633
bounded-response-ltl-2020/unreal_scalable_1_25,UNREALIZABLE,589
bounded-response-ltl-2020/unreal_scalable_1_26,UNREALIZABLE,645
bounded-response-ltl-2020/unreal_scalable_1_27,UNREALIZABLE,573
bounded-response-ltl-2020/unreal_scalable_1_28,UNREALIZABLE,579
bounded-response-ltl-2020/unreal_scalable_1_29,UNREALIZABLE,591
bounded-response-ltl-2020/unreal_scalable_1_2,UNREALIZABLE,570
bounded-response-ltl-2020/unreal_scalable_1_30,UNREALIZABLE,621
bounded-response-ltl-2020/unreal_scalable_1_31,UNREALIZABLE,661
bounded-response-ltl-2020/unreal_scalable_1_32,UNREALIZABLE,667
bounded-response-ltl-2020/unreal_scalable_1_33,UNREALIZABLE,662
bounded-response-ltl-2020/unreal_scalable_1_34,UNREALIZABLE,679
bounded-response-ltl-2020/unreal_scalable_1_35,UNREALIZABLE,700
bounded-response-ltl-2020/unreal_scalable_1_36,UNREALIZABLE,660
bounded-response-ltl-2020/unreal_scalable_1_37,UNREALIZABLE,683
bounded-response-ltl-2020/unreal_scalable_1_38,UNREALIZABLE,610
bounded-response-ltl-2020/unreal_scalable_1_39,UNREALIZABLE,676
bounded-response-ltl-2020/unreal_scalable_1_3,UNREALIZABLE,593
bounded-response-ltl-2020/unreal_scalable_1_40,UNREALIZABLE,664
bounded-response-ltl-2020/unreal_scalable_1_41,UNREALIZABLE,678
bounded-response-ltl-2020/unreal_scalable_1_42,UNREALIZABLE,661
bounded-response-ltl-2020/unreal_scalable_1_43,UNREALIZABLE,626
bounded-response-ltl-2020/unreal_scalable_1_44,UNREALIZABLE,678
bounded-response-ltl-2020/unreal_scalable_1_45,UNREALIZABLE,672
bounded-response-ltl-2020/unreal_scalable_1_46,UNREALIZABLE,708
bounded-response-ltl-2020/unreal_scalable_1_47,UNREALIZABLE,687
bounded-response-ltl-2020/unreal_scalable_1_48,UNREALIZABLE,687
bounded-response-ltl-2020/unreal_scalable_1_49,UNREALIZABLE,703
bounded-response-ltl-2020/unreal_scalable_1_4,UNREALIZABLE,667
bounded-response-ltl-2020/unreal_scalable_1_50,UNREALIZABLE,705
bounded-response-ltl-2020/unreal_scalable_1_51,UNREALIZABLE,619
bounded-response-ltl-2020/unreal_scalable_1_52,UNREALIZABLE,705
bounded-response-ltl-2020/unreal_scalable_1_53,UNREALIZABLE,681
bounded-response-ltl-2020/unreal_scalable_1_54,UNREALIZABLE,657
bounded-response-ltl-2020/unreal_scalable_1_55,UNREALIZABLE,709
bounded-response-ltl-2020/unreal_scalable_1_56,UNREALIZABLE,749
bounded-response-ltl-2020/unreal_scalable_1_57,UNREALIZABLE,801
bounded-response-ltl-2020/unreal_scalable_1_58,UNREALIZABLE,701
bounded-response-ltl-2020/unreal_scalable_1_59,UNREALIZABLE,816
bounded-response-ltl-2020/unreal_scalable_1_5,UNREALIZABLE,561
bounded-response-ltl-2020/unreal_scalable_1_60,UNREALIZABLE,704
bounded-response-ltl-2020/unreal_scalable_1_61,UNREALIZABLE,807
bounded-response-ltl-2020/unreal_scalable_1_62,UNREALIZABLE,797
bounded-response-ltl-2020/unreal_scalable_1_63,UNREALIZABLE,701
bounded-response-ltl-2020/unreal_scalable_1_64,UNREALIZABLE,789
bounded-response-ltl-2020/unreal_scalable_1_65,UNREALIZABLE,770
bounded-response-ltl-2020/unreal_scalable_1_66,UNREALIZABLE,877
bounded-response-ltl-2020/unreal_scalable_1_67,UNREALIZABLE,783
bounded-response-ltl-2020/unreal_scalable_1_68,UNREALIZABLE,818
bounded-response-ltl-2020/unreal_scalable_1_69,UNREALIZABLE,738
bounded-response-ltl-2020/unreal_scalable_1_6,UNREALIZABLE,563
bounded-response-ltl-2020/unreal_scalable_1_70,UNREALIZABLE,755
bounded-response-ltl-2020/unreal_scalable_1_71,UNREALIZABLE,867
bounded-response-ltl-2020/unreal_scalable_1_72,UNREALIZABLE,836
bounded-response-ltl-2020/unreal_scalable_1_73,UNREALIZABLE,862
bounded-response-ltl-2020/unreal_scalable_1_74,UNREALIZABLE,814
bounded-response-ltl-2020/unreal_scalable_1_75,UNREALIZABLE,846
bounded-response-ltl-2020/unreal_scalable_1_76,UNREALIZABLE,847
bounded-response-ltl-2020/unreal_scalable_1_77,UNREALIZABLE,862
bounded-response-ltl-2020/unreal_scalable_1_78,UNREALIZABLE,873
bounded-response-ltl-2020/unreal_scalable_1_79,UNREALIZABLE,899
bounded-response-ltl-2020/unreal_scalable_1_7,UNREALIZABLE,534
bounded-response-ltl-2020/unreal_scalable_1_80,UNREALIZABLE,898
bounded-response-ltl-2020/unreal_scalable_1_81,UNREALIZABLE,890
bounded-response-ltl-2020/unreal_scalable_1_82,UNREALIZABLE,925
bounded-response-ltl-2020/unreal_scalable_1_83,UNREALIZABLE,959
bounded-response-ltl-2020/unreal_scalable_1_84,UNREALIZABLE,963
bounded-response-ltl-2020/unreal_scalable_1_85,UNREALIZABLE,947
bounded-response-ltl-2020/unreal_scalable_1_86,UNREALIZABLE,931
bounded-response-ltl-2020/unreal_scalable_1_87,UNREALIZABLE,929
bounded-response-ltl-2020/unreal_scalable_1_88,UNREALIZABLE,966
bounded-response-ltl-2020/unreal_scalable_1_89,UNREALIZABLE,976
bounded-response-ltl-2020/unreal_scalable_1_8,UNREALIZABLE,545
bounded-response-ltl-2020/unreal_scalable_1_90,UNREALIZABLE,1062
bounded-response-ltl-2020/unreal_scalable_1_91,UNREALIZABLE,968
bounded-response-ltl-2020/unreal_scalable_1_92,UNREALIZABLE,984
bounded-response-ltl-2020/unreal_scalable_1_93,UNREALIZABLE,1009
bounded-response-ltl-2020/unreal_scalable_1_94,UNREALIZABLE,1034
bounded-response-ltl-2020/unreal_scalable_1_95,UNREALIZABLE,1077
bounded-response-ltl-2020/unreal_scalable_1_96,UNREALIZABLE,1039
bounded-response-ltl-2020/unreal_scalable_1_97,UNREALIZABLE,1041
bounded-response-ltl-2020/unreal_scalable_1_98,UNREALIZABLE,1092
bounded-response-ltl-2020/unreal_scalable_1_99,UNREALIZABLE,949
bounded-response-ltl-2020/unreal_scalable_1_9,UNREALIZABLE,544
bounded-response-ltl-2020/unreal_scalable_2_100,UNREALIZABLE,698
bounded-response-ltl-2020/unreal_scalable_2_101,UNREALIZABLE,746
bounded-response-ltl-2020/unreal_scalable_2_102,UNREALIZABLE,790
bounded-response-ltl-2020/unreal_scalable_2_103,UNREALIZABLE,730
bounded-response-ltl-2020/unreal_scalable_2_104,UNREALIZABLE,755
bounded-response-ltl-2020/unreal_scalable_2_105,UNREALIZABLE,720
bounded-response-ltl-2020/unreal_scalable_2_106,UNREALIZABLE,734
bounded-response-ltl-2020/unreal_scalable_2_107,UNREALIZABLE,746
bounded-response-ltl-2020/unreal_scalable_2_108,UNREALIZABLE,728
bounded-response-ltl-2020/unreal_scalable_2_109,UNREALIZABLE,832
bounded-response-ltl-2020/unreal_scalable_2_10,UNREALIZABLE,550
bounded-response-ltl-2020/unreal_scalable_2_110,UNREALIZABLE,738
bounded-response-ltl-2020/unreal_scalable_2_111,UNREALIZABLE,826
bounded-response-ltl-2020/unreal_scalable_2_112,UNREALIZABLE,734
bounded-response-ltl-2020/unreal_scalable_2_113,UNREALIZABLE,765
bounded-response-ltl-2020/unreal_scalable_2_114,UNREALIZABLE,757
bounded-response-ltl-2020/unreal_scalable_2_115,UNREALIZABLE,789
bounded-response-ltl-2020/unreal_scalable_2_116,UNREALIZABLE,739
bounded-response-ltl-2020/unreal_scalable_2_117,UNREALIZABLE,809
bounded-response-ltl-2020/unreal_scalable_2_118,UNREALIZABLE,823
bounded-response-ltl-2020/unreal_scalable_2_119,UNREALIZABLE,762
bounded-response-ltl-2020/unreal_scalable_2_11,UNREALIZABLE,560
bounded-response-ltl-2020/unreal_scalable_2_120,UNREALIZABLE,795
bounded-response-ltl-2020/unreal_scalable_2_121,UNREALIZABLE,839
bounded-response-ltl-2020/unreal_scalable_2_122,UNREALIZABLE,889
bounded-response-ltl-2020/unreal_scalable_2_123,UNREALIZABLE,810
bounded-response-ltl-2020/unreal_scalable_2_124,UNREALIZABLE,902
bounded-response-ltl-2020/unreal_scalable_2_125,UNREALIZABLE,874
bounded-response-ltl-2020/unreal_scalable_2_126,UNREALIZABLE,839
bounded-response-ltl-2020/unreal_scalable_2_127,UNREALIZABLE,870
bounded-response-ltl-2020/unreal_scalable_2_128,UNREALIZABLE,803
bounded-response-ltl-2020/unreal_scalable_2_129,UNREALIZABLE,833
bounded-response-ltl-2020/unreal_scalable_2_12,UNREALIZABLE,565
bounded-response-ltl-2020/unreal_scalable_2_130,UNREALIZABLE,878
bounded-response-ltl-2020/unreal_scalable_2_131,UNREALIZABLE,886
bounded-response-ltl-2020/unreal_scalable_2_132,UNREALIZABLE,829
bounded-response-ltl-2020/unreal_scalable_2_133,UNREALIZABLE,791
bounded-response-ltl-2020/unreal_scalable_2_134,UNREALIZABLE,893
bounded-response-ltl-2020/unreal_scalable_2_135,UNREALIZABLE,907
bounded-response-ltl-2020/unreal_scalable_2_136,UNREALIZABLE,830
bounded-response-ltl-2020/unreal_scalable_2_137,UNREALIZABLE,858
bounded-response-ltl-2020/unreal_scalable_2_138,UNREALIZABLE,848
bounded-response-ltl-2020/unreal_scalable_2_139,UNREALIZABLE,906
bounded-response-ltl-2020/unreal_scalable_2_13,UNREALIZABLE,497
bounded-response-ltl-2020/unreal_scalable_2_140,UNREALIZABLE,889
bounded-response-ltl-2020/unreal_scalable_2_141,UNREALIZABLE,898
bounded-response-ltl-2020/unreal_scalable_2_142,UNREALIZABLE,872
bounded-response-ltl-2020/unreal_scalable_2_143,UNREALIZABLE,861
bounded-response-ltl-2020/unreal_scalable_2_144,UNREALIZABLE,873
bounded-response-ltl-2020/unreal_scalable_2_145,UNREALIZABLE,891
bounded-response-ltl-2020/unreal_scalable_2_146,UNREALIZABLE,851
bounded-response-ltl-2020/unreal_scalable_2_147,UNREALIZABLE,839
bounded-response-ltl-2020/unreal_scalable_2_148,UNREALIZABLE,820
bounded-response-ltl-2020/unreal_scalable_2_149,UNREALIZABLE,881
bounded-response-ltl-2020/unreal_scalable_2_14,UNREALIZABLE,551
bounded-response-ltl-2020/unreal_scalable_2_150,UNREALIZABLE,838
bounded-response-ltl-2020/unreal_scalable_2_151,UNREALIZABLE,867
bounded-response-ltl-2020/unreal_scalable_2_152,UNREALIZABLE,846
bounded-response-ltl-2020/unreal_scalable_2_153,UNREALIZABLE,977
bounded-response-ltl-2020/unreal_scalable_2_154,UNREALIZABLE,910
bounded-response-ltl-2020/unreal_scalable_2_155,UNREALIZABLE,943
bounded-response-ltl-2020/unreal_scalable_2_156,UNREALIZABLE,978
bounded-response-ltl-2020/unreal_scalable_2_157,UNREALIZABLE,1019
bounded-response-ltl-2020/unreal_scalable_2_158,UNREALIZABLE,1012
bounded-response-ltl-2020/unreal_scalable_2_159,UNREALIZABLE,981
bounded-response-ltl-2020/unreal_scalable_2_15,UNREALIZABLE,603
bounded-response-ltl-2020/unreal_scalable_2_160,UNREALIZABLE,937
bounded-response-ltl-2020/unreal_scalable_2_161,UNREALIZABLE,1031
bounded-response-ltl-2020/unreal_scalable_2_162,UNREALIZABLE,941
bounded-response-ltl-2020/unreal_scalable_2_163,UNREALIZABLE,918
bounded-response-ltl-2020/unreal_scalable_2_164,UNREALIZABLE,871
bounded-response-ltl-2020/unreal_scalable_2_165,UNREALIZABLE,937
bounded-response-ltl-2020/unreal_scalable_2_166,UNREALIZABLE,925
bounded-response-ltl-2020/unreal_scalable_2_167,UNREALIZABLE,954
bounded-response-ltl-2020/unreal_scalable_2_168,UNREALIZABLE,948
bounded-response-ltl-2020/unreal_scalable_2_169,UNREALIZABLE,919
bounded-response-ltl-2020/unreal_scalable_2_16,UNREALIZABLE,556
bounded-response-ltl-2020/unreal_scalable_2_170,UNREALIZABLE,1078
bounded-response-ltl-2020/unreal_scalable_2_171,UNREALIZABLE,978
bounded-response-ltl-2020/unreal_scalable_2_172,UNREALIZABLE,1006
bounded-response-ltl-2020/unreal_scalable_2_173,UNREALIZABLE,986
bounded-response-ltl-2020/unreal_scalable_2_174,UNREALIZABLE,1012
bounded-response-ltl-2020/unreal_scalable_2_175,UNREALIZABLE,1037
bounded-response-ltl-2020/unreal_scalable_2_176,UNREALIZABLE,1147
bounded-response-ltl-2020/unreal_scalable_2_177,UNREALIZABLE,988
bounded-response-ltl-2020/unreal_scalable_2_178,UNREALIZABLE,1059
bounded-response-ltl-2020/unreal_scalable_2_179,UNREALIZABLE,1165
bounded-response-ltl-2020/unreal_scalable_2_17,UNREALIZABLE,566
bounded-response-ltl-2020/unreal_scalable_2_180,UNREALIZABLE,967
bounded-response-ltl-2020/unreal_scalable_2_181,UNREALIZABLE,964
bounded-response-ltl-2020/unreal_scalable_2_182,UNREALIZABLE,1027
bounded-response-ltl-2020/unreal_scalable_2_183,UNREALIZABLE,996
bounded-response-ltl-2020/unreal_scalable_2_184,UNREALIZABLE,948
bounded-response-ltl-2020/unreal_scalable_2_185,UNREALIZABLE,993
bounded-response-ltl-2020/unreal_scalable_2_186,UNREALIZABLE,1092
bounded-response-ltl-2020/unreal_scalable_2_187,UNREALIZABLE,1073
bounded-response-ltl-2020/unreal_scalable_2_188,UNREALIZABLE,1182
bounded-response-ltl-2020/unreal_scalable_2_189,UNREALIZABLE,1144
bounded-response-ltl-2020/unreal_scalable_2_18,UNREALIZABLE,570
bounded-response-ltl-2020/unreal_scalable_2_190,UNREALIZABLE,1185
bounded-response-ltl-2020/unreal_scalable_2_191,UNREALIZABLE,1144
bounded-response-ltl-2020/unreal_scalable_2_192,UNREALIZABLE,1147
bounded-response-ltl-2020/unreal_scalable_2_193,UNREALIZABLE,1179
bounded-response-ltl-2020/unreal_scalable_2_194,UNREALIZABLE,1156
bounded-response-ltl-2020/unreal_scalable_2_195,UNREALIZABLE,1143
bounded-response-ltl-2020/unreal_scalable_2_196,UNREALIZABLE,1240
bounded-response-ltl-2020/unreal_scalable_2_197,UNREALIZABLE,1184
bounded-response-ltl-2020/unreal_scalable_2_198,UNREALIZABLE,1193
bounded-response-ltl-2020/unreal_scalable_2_199,UNREALIZABLE,1284
bounded-response-ltl-2020/unreal_scalable_2_19,UNREALIZABLE,593
bounded-response-ltl-2020/unreal_scalable_2_200,UNREALIZABLE,1166
bounded-response-ltl-2020/unreal_scalable_2_20,UNREALIZABLE,593
bounded-response-ltl-2020/unreal_scalable_2_21,UNREALIZABLE,573
bounded-response-ltl-2020/unreal_scalable_2_22,UNREALIZABLE,576
bounded-response-ltl-2020/unreal_scalable_2_23,UNREALIZABLE,565
bounded-response-ltl-2020/unreal_scalable_2_24,UNREALIZABLE,575
bounded-response-ltl-2020/unreal_scalable_2_25,UNREALIZABLE,582
bounded-response-ltl-2020/unreal_scalable_2_26,UNREALIZABLE,624
bounded-response-ltl-2020/unreal_scalable_2_27,UNREALIZABLE,616
bounded-response-ltl-2020/unreal_scalable_2_28,UNREALIZABLE,587
bounded-response-ltl-2020/unreal_scalable_2_29,UNREALIZABLE,600
bounded-response-ltl-2020/unreal_scalable_2_2,UNREALIZABLE,621
bounded-response-ltl-2020/unreal_scalable_2_30,UNREALIZABLE,646
bounded-response-ltl-2020/unreal_scalable_2_31,UNREALIZABLE,603
bounded-response-ltl-2020/unreal_scalable_2_32,UNREALIZABLE,626
bounded-response-ltl-2020/unreal_scalable_2_33,UNREALIZABLE,641
bounded-response-ltl-2020/unreal_scalable_2_34,UNREALIZABLE,658
bounded-response-ltl-2020/unreal_scalable_2_35,UNREALIZABLE,653
bounded-response-ltl-2020/unreal_scalable_2_36,UNREALIZABLE,662
bounded-response-ltl-2020/unreal_scalable_2_37,UNREALIZABLE,607
bounded-response-ltl-2020/unreal_scalable_2_38,UNREALIZABLE,600
bounded-response-ltl-2020/unreal_scalable_2_39,UNREALIZABLE,610
bounded-response-ltl-2020/unreal_scalable_2_3,UNREALIZABLE,577
bounded-response-ltl-2020/unreal_scalable_2_40,UNREALIZABLE,618
bounded-response-ltl-2020/unreal_scalable_2_41,UNREALIZABLE,569
bounded-response-ltl-2020/unreal_scalable_2_42,UNREALIZABLE,647
bounded-response-ltl-2020/unreal_scalable_2_43,UNREALIZABLE,646
bounded-response-ltl-2020/unreal_scalable_2_44,UNREALIZABLE,597
bounded-response-ltl-2020/unreal_scalable_2_45,UNREALIZABLE,692
bounded-response-ltl-2020/unreal_scalable_2_46,UNREALIZABLE,588
bounded-response-ltl-2020/unreal_scalable_2_47,UNREALIZABLE,714
bounded-response-ltl-2020/unreal_scalable_2_48,UNREALIZABLE,696
bounded-response-ltl-2020/unreal_scalable_2_49,UNREALIZABLE,727
bounded-response-ltl-2020/unreal_scalable_2_4,UNREALIZABLE,583
bounded-response-ltl-2020/unreal_scalable_2_50,UNREALIZABLE,714
bounded-response-ltl-2020/unreal_scalable_2_51,UNREALIZABLE,775
bounded-response-ltl-2020/unreal_scalable_2_52,UNREALIZABLE,670
bounded-response-ltl-2020/unreal_scalable_2_53,UNREALIZABLE,631
bounded-response-ltl-2020/unreal_scalable_2_54,UNREALIZABLE,634
bounded-response-ltl-2020/unreal_scalable_2_55,UNREALIZABLE,714
bounded-response-ltl-2020/unreal_scalable_2_56,UNREALIZABLE,707
bounded-response-ltl-2020/unreal_scalable_2_57,UNREALIZABLE,709
bounded-response-ltl-2020/unreal_scalable_2_58,UNREALIZABLE,648
bounded-response-ltl-2020/unreal_scalable_2_59,UNREALIZABLE,658
bounded-response-ltl-2020/unreal_scalable_2_5,UNREALIZABLE,650
bounded-response-ltl-2020/unreal_scalable_2_60,UNREALIZABLE,659
bounded-response-ltl-2020/unreal_scalable_2_61,UNREALIZABLE,678
bounded-response-ltl-2020/unreal_scalable_2_62,UNREALIZABLE,710
bounded-response-ltl-2020/unreal_scalable_2_63,UNREALIZABLE,637
bounded-response-ltl-2020/unreal_scalable_2_64,UNREALIZABLE,634
bounded-response-ltl-2020/unreal_scalable_2_65,UNREALIZABLE,748
bounded-response-ltl-2020/unreal_scalable_2_66,UNREALIZABLE,702
bounded-response-ltl-2020/unreal_scalable_2_67,UNREALIZABLE,709
bounded-response-ltl-2020/unreal_scalable_2_68,UNREALIZABLE,717
bounded-response-ltl-2020/unreal_scalable_2_69,UNREALIZABLE,670
bounded-response-ltl-2020/unreal_scalable_2_6,UNREALIZABLE,559
bounded-response-ltl-2020/unreal_scalable_2_70,UNREALIZABLE,740
bounded-response-ltl-2020/unreal_scalable_2_71,UNREALIZABLE,803
bounded-response-ltl-2020/unreal_scalable_2_72,UNREALIZABLE,795
bounded-response-ltl-2020/unreal_scalable_2_73,UNREALIZABLE,696
bounded-response-ltl-2020/unreal_scalable_2_74,UNREALIZABLE,740
bounded-response-ltl-2020/unreal_scalable_2_75,UNREALIZABLE,802
bounded-response-ltl-2020/unreal_scalable_2_76,UNREALIZABLE,837
bounded-response-ltl-2020/unreal_scalable_2_77,UNREALIZABLE,717
bounded-response-ltl-2020/unreal_scalable_2_78,UNREALIZABLE,707
bounded-response-ltl-2020/unreal_scalable_2_79,UNREALIZABLE,763
bounded-response-ltl-2020/unreal_scalable_2_7,UNREALIZABLE,530
bounded-response-ltl-2020/unreal_scalable_2_80,UNREALIZABLE,697
bounded-response-ltl-2020/unreal_scalable_2_81,UNREALIZABLE,752
bounded-response-ltl-2020/unreal_scalable_2_82,UNREALIZABLE,731
bounded-response-ltl-2020/unreal_scalable_2_83,UNREALIZABLE,752
bounded-response-ltl-2020/unreal_scalable_2_84,UNREALIZABLE,685
bounded-response-ltl-2020/unreal_scalable_2_85,UNREALIZABLE,732
bounded-response-ltl-2020/unreal_scalable_2_86,UNREALIZABLE,767
bounded-response-ltl-2020/unreal_scalable_2_87,UNREALIZABLE,709
bounded-response-ltl-2020/unreal_scalable_2_88,UNREALIZABLE,772
bounded-response-ltl-2020/unreal_scalable_2_89,UNREALIZABLE,857
bounded-response-ltl-2020/unreal_scalable_2_8,UNREALIZABLE,580
bounded-response-ltl-2020/unreal_scalable_2_90,UNREALIZABLE,764
bounded-response-ltl-2020/unreal_scalable_2_91,UNREALIZABLE,765
bounded-response-ltl-2020/unreal_scalable_2_92,UNREALIZABLE,816
bounded-response-ltl-2020/unreal_scalable_2_93,UNREALIZABLE,797
bounded-response-ltl-2020/unreal_scalable_2_94,UNREALIZABLE,805
bounded-response-ltl-2020/unreal_scalable_2_95,UNREALIZABLE,760
bounded-response-ltl-2020/unreal_scalable_2_96,UNREALIZABLE,761
bounded-response-ltl-2020/unreal_scalable_2_97,UNREALIZABLE,699
bounded-response-ltl-2020/unreal_scalable_2_98,UNREALIZABLE,738
bounded-response-ltl-2020/unreal_scalable_2_99,UNREALIZABLE,727
bounded-response-ltl-2020/unreal_scalable_2_9,UNREALIZABLE,636
safety-syntcomp/ActionConverter,REALIZABLE,587
safety-syntcomp/amba_decomposed_decode,REALIZABLE,550
safety-syntcomp/amba_decomposed_shift,REALIZABLE,537
safety-syntcomp/Automata16S,TO,60000
safety-syntcomp/Automata32S,TO,60000
safety-syntcomp/Automata,TO,60000
safety-syntcomp/Button,REALIZABLE,622
safety-syntcomp/Cockpitboard_efe2feaf,REALIZABLE,659
safety-syntcomp/Cockpitboard,REALIZABLE,614
safety-syntcomp/EnemeyModule,REALIZABLE,629
safety-syntcomp/EscalatorCountingInit,REALIZABLE,610
safety-syntcomp/EscalatorCounting,REALIZABLE,585
safety-syntcomp/EscalatorNonCounting,REALIZABLE,571
safety-syntcomp/EscalatorNonReactive,REALIZABLE,593
safety-syntcomp/example10,UNREALIZABLE,570
safety-syntcomp/example7a,REALIZABLE,610
safety-syntcomp/example7,REALIZABLE,690
safety-syntcomp/example8,REALIZABLE,525
safety-syntcomp/example9,UNREALIZABLE,563
safety-syntcomp/Gamelogic,TO,60000
safety-syntcomp/Increment,REALIZABLE,531
safety-syntcomp/jarvis_gideon_a02758ea,UNREALIZABLE,2010
safety-syntcomp/KitchenTimerV0,REALIZABLE,522
safety-syntcomp/KitchenTimerV10,TO,60000
safety-syntcomp/KitchenTimerV1,REALIZABLE,518
safety-syntcomp/KitchenTimerV2,TO,60000
safety-syntcomp/KitchenTimerV3,TO,60000
safety-syntcomp/KitchenTimerV4,TO,60000
safety-syntcomp/KitchenTimerV5,TO,60000
safety-syntcomp/KitchenTimerV6,59430
safety-syntcomp/KitchenTimerV7,TO,60000
safety-syntcomp/KitchenTimerV8,TO,60000
safety-syntcomp/KitchenTimerV9,TO,60000
safety-syntcomp/mux10,REALIZABLE,688
safety-syntcomp/mux12,REALIZABLE,598
safety-syntcomp/mux16,REALIZABLE,802
safety-syntcomp/mux32,TO,60000
safety-syntcomp/mux64,ERROR,-
safety-syntcomp/mux8,ERROR,-
safety-syntcomp/narylatch10,ERROR,-
safety-syntcomp/narylatch12,ERROR,-
safety-syntcomp/narylatch16,ERROR,-
safety-syntcomp/narylatch32,TO,60000
safety-syntcomp/narylatch64,TO,60000
safety-syntcomp/narylatch8,TO,60000
safety-syntcomp/PlugDeviceModel_b0840146,ERROR,-
safety-syntcomp/Radarboard,REALIZABLE,638
safety-syntcomp/RegManager,REALIZABLE,591
safety-syntcomp/Room_a50cadd7,TO,60000
safety-syntcomp/Scoreboard,REALIZABLE,641
safety-syntcomp/SensorInit,TO,60000
safety-syntcomp/SensorPart,TO,60000
safety-syntcomp/SensorRegister,REALIZABLE,627
safety-syntcomp/shift10,REALIZABLE,593
safety-syntcomp/shift12,REALIZABLE,577
safety-syntcomp/shift16,REALIZABLE,1139
safety-syntcomp/shift32,TO,60000
safety-syntcomp/shift64,TO,60000
safety-syntcomp/shift8,REALIZABLE,535
safety-syntcomp/SPIReadClk,REALIZABLE,502
safety-syntcomp/SPIWriteClk,REALIZABLE,569
safety-syntcomp/test2_f2774e0b,REALIZABLE,517
safety-syntcomp/TorcsAccelerating,TO,60000
safety-syntcomp/TorcsGearing,REALIZABLE,494
safety-syntcomp/UnderapproxDemo,ERROR,-
safety-syntcomp/Warnlight_a50cadd7,UNREALIZABLE,529


==> data/results-lisynt.csv <==
Name,Locations,Timers,Expanded Timers,Generation Time(ms),Approximation,Safe,Runtime(ms)
running-example,5,2,0,6,1,True,9
office-robot/clean_1,8,2,0,9,1,True,10
office-robot/clean_2,16,3,0,21,1,True,28
office-robot/clean_3,41,4,0,55,8,True,327
office-robot/clean_4,123,5,0,216,8,True,1454
office-robot/clean_charge_1,10,4,0,25,1,True,46
office-robot/clean_charge_2,22,5,0,83,16,True,617053
office-robot/clean_charge_3,61,6,0,315,-,-,TO
office-robot/clean_charge_4,205,7,0,1299,-,-,TO
office-robot/clean_human_1,3,2,0,2,512,False,65
office-robot/clean_human_2,3,2,0,2,512,False,65
office-robot/clean_human_3,3,2,0,2,512,False,65
office-robot/clean_human_4,3,2,0,2,512,False,65
office-robot/clean_night_1,23,4,0,65,1,True,123
office-robot/clean_night_2,32,4,0,98,1,True,226
office-robot/clean_night_3,48,4,0,153,8,True,7468
office-robot/clean_night_4,75,4,0,259,8,True,13717
office-robot/coffe_deliver_1,14,4,0,28,1,True,43
office-robot/coffe_deliver_2,44,5,0,116,2,True,331
office-robot/coffe_deliver_3,175,6,0,554,2,True,3525
office-robot/coffe_deliver_4,418,7,0,1341,2,True,10213
office-robot/coffe_deliver_charge_1,46,6,0,160,1,True,878
office-robot/coffe_deliver_charge_2,151,7,0,594,1,True,5513
office-robot/coffe_deliver_charge_3,613,8,0,2732,1,True,62863
office-robot/coffe_deliver_charge_4,1634,9,0,6823,1,True,190772
tacos-2021-adaption/conveyer_belt,9,3,0,8,1,True,9
tacos-2021-adaption/railroad_1_1_1,3111,7,0,27816,-,-,TO
tacos-2021-adaption/railroad_2_1_1,9179,9,0,89125,1,True,219776
tacos-2021-adaption/railroad_2_2_2,9179,9,0,93704,1,True,225082
tacos-2021-adaption/railroad_2_2,647,6,0,2599,1,True,3932
tacos-2021-adaption/railroad_2_4,647,6,0,2578,1,True,4052
tacos-2021-adaption/railroad_2_8,647,6,0,2616,1,True,3969
tacos-2021-adaption/railroad_4_4,647,7,0,2666,1,True,4102
tacos-2021-adaption/railroad_4_8,647,7,0,2525,1,True,3961
tacos-2021-adaption/railroad_8_8,647,7,0,2593,1,True,4031
tacos-2021-adaption/robot_camera,22,5,0,35,1,True,186
bounded-response-ltl-2020/real_scalable_1_100,100,98,0,485,0,Trivial,712
bounded-response-ltl-2020/real_scalable_1_101,101,99,0,494,0,Trivial,716
bounded-response-ltl-2020/real_scalable_1_102,102,100,0,511,0,Trivial,734
bounded-response-ltl-2020/real_scalable_1_103,103,101,0,525,0,Trivial,752
bounded-response-ltl-2020/real_scalable_1_104,104,102,0,550,0,Trivial,779
bounded-response-ltl-2020/real_scalable_1_105,105,103,0,562,0,Trivial,796
bounded-response-ltl-2020/real_scalable_1_106,106,104,0,593,0,Trivial,833
bounded-response-ltl-2020/real_scalable_1_107,107,105,0,609,0,Trivial,855
bounded-response-ltl-2020/real_scalable_1_108,108,106,0,615,0,Trivial,867
bounded-response-ltl-2020/real_scalable_1_109,109,107,0,648,0,Trivial,901
bounded-response-ltl-2020/real_scalable_1_10,10,8,0,1,0,Trivial,5
bounded-response-ltl-2020/real_scalable_1_110,110,108,0,664,0,Trivial,920
bounded-response-ltl-2020/real_scalable_1_111,111,109,0,675,0,Trivial,940
bounded-response-ltl-2020/real_scalable_1_112,112,110,0,704,0,Trivial,970
bounded-response-ltl-2020/real_scalable_1_113,113,111,0,724,0,Trivial,995
bounded-response-ltl-2020/real_scalable_1_114,114,112,0,754,0,Trivial,1035
bounded-response-ltl-2020/real_scalable_1_115,115,113,0,759,0,Trivial,1044
bounded-response-ltl-2020/real_scalable_1_116,116,114,0,759,0,Trivial,1106
bounded-response-ltl-2020/real_scalable_1_117,117,115,0,782,0,Trivial,1134
bounded-response-ltl-2020/real_scalable_1_118,118,116,0,804,0,Trivial,1168
bounded-response-ltl-2020/real_scalable_1_119,119,117,0,812,0,Trivial,1177
bounded-response-ltl-2020/real_scalable_1_11,11,9,0,1,0,Trivial,11
bounded-response-ltl-2020/real_scalable_1_120,120,118,0,872,0,Trivial,1249
bounded-response-ltl-2020/real_scalable_1_121,121,119,0,877,0,Trivial,1282
bounded-response-ltl-2020/real_scalable_1_122,122,120,0,894,0,Trivial,1289
bounded-response-ltl-2020/real_scalable_1_123,123,121,0,938,0,Trivial,1337
bounded-response-ltl-2020/real_scalable_1_124,124,122,0,950,0,Trivial,1371
bounded-response-ltl-2020/real_scalable_1_125,125,123,0,1006,0,Trivial,1424
bounded-response-ltl-2020/real_scalable_1_126,126,124,0,1003,0,Trivial,1426
bounded-response-ltl-2020/real_scalable_1_127,127,125,0,1085,0,Trivial,1550
bounded-response-ltl-2020/real_scalable_1_128,128,126,0,1081,0,Trivial,1533
bounded-response-ltl-2020/real_scalable_1_129,129,127,0,1127,0,Trivial,1579
bounded-response-ltl-2020/real_scalable_1_12,12,10,0,2,0,Trivial,12
bounded-response-ltl-2020/real_scalable_1_130,130,128,0,1130,0,Trivial,1571
bounded-response-ltl-2020/real_scalable_1_131,131,129,0,1171,0,Trivial,1632
bounded-response-ltl-2020/real_scalable_1_132,132,130,0,1217,0,Trivial,1710
bounded-response-ltl-2020/real_scalable_1_133,133,131,0,1253,0,Trivial,1737
bounded-response-ltl-2020/real_scalable_1_134,134,132,0,1346,0,Trivial,1837
bounded-response-ltl-2020/real_scalable_1_135,135,133,0,1339,0,Trivial,1841
bounded-response-ltl-2020/real_scalable_1_136,136,134,0,1358,0,Trivial,1844
bounded-response-ltl-2020/real_scalable_1_137,137,135,0,1353,0,Trivial,1848
bounded-response-ltl-2020/real_scalable_1_138,138,136,0,1417,0,Trivial,1928
bounded-response-ltl-2020/real_scalable_1_139,139,137,0,1455,0,Trivial,1959
bounded-response-ltl-2020/real_scalable_1_13,13,11,0,2,0,Trivial,12
bounded-response-ltl-2020/real_scalable_1_140,140,138,0,1546,0,Trivial,2088
bounded-response-ltl-2020/real_scalable_1_141,141,139,0,1640,0,Trivial,2188
bounded-response-ltl-2020/real_scalable_1_142,142,140,0,1615,0,Trivial,2199
bounded-response-ltl-2020/real_scalable_1_143,143,141,0,1686,0,Trivial,2281
bounded-response-ltl-2020/real_scalable_1_144,144,142,0,1602,0,Trivial,2327
bounded-response-ltl-2020/real_scalable_1_145,145,143,0,1778,0,Trivial,2405
bounded-response-ltl-2020/real_scalable_1_146,146,144,0,1687,0,Trivial,2417
bounded-response-ltl-2020/real_scalable_1_147,147,145,0,1708,0,Trivial,2451
bounded-response-ltl-2020/real_scalable_1_148,148,146,0,1756,0,Trivial,2500
bounded-response-ltl-2020/real_scalable_1_149,149,147,0,1801,0,Trivial,2555
bounded-response-ltl-2020/real_scalable_1_14,14,12,0,3,0,Trivial,13
bounded-response-ltl-2020/real_scalable_1_150,150,148,0,1824,0,Trivial,2595
bounded-response-ltl-2020/real_scalable_1_151,151,149,0,1905,0,Trivial,2724
bounded-response-ltl-2020/real_scalable_1_152,152,150,0,1907,0,Trivial,2737
bounded-response-ltl-2020/real_scalable_1_153,153,151,0,1961,0,Trivial,2785
bounded-response-ltl-2020/real_scalable_1_154,154,152,0,2015,0,Trivial,2868
bounded-response-ltl-2020/real_scalable_1_155,155,153,0,2045,0,Trivial,2917
bounded-response-ltl-2020/real_scalable_1_156,156,154,0,2082,0,Trivial,2956
bounded-response-ltl-2020/real_scalable_1_157,157,155,0,2166,0,Trivial,3040
bounded-response-ltl-2020/real_scalable_1_158,158,156,0,2187,0,Trivial,3063
bounded-response-ltl-2020/real_scalable_1_159,159,157,0,2224,0,Trivial,3112
bounded-response-ltl-2020/real_scalable_1_15,15,13,0,3,0,Trivial,13
bounded-response-ltl-2020/real_scalable_1_160,160,158,0,2269,0,Trivial,3154
bounded-response-ltl-2020/real_scalable_1_161,161,159,0,2331,0,Trivial,3248
bounded-response-ltl-2020/real_scalable_1_162,162,160,0,2393,0,Trivial,3310
bounded-response-ltl-2020/real_scalable_1_163,163,161,0,2429,0,Trivial,3395
bounded-response-ltl-2020/real_scalable_1_164,164,162,0,2466,0,Trivial,3410
bounded-response-ltl-2020/real_scalable_1_165,165,163,0,2544,0,Trivial,3505
bounded-response-ltl-2020/real_scalable_1_166,166,164,0,2604,0,Trivial,3593
bounded-response-ltl-2020/real_scalable_1_167,167,165,0,2642,0,Trivial,3638
bounded-response-ltl-2020/real_scalable_1_168,168,166,0,2692,0,Trivial,3685
bounded-response-ltl-2020/real_scalable_1_169,169,167,0,2750,0,Trivial,3749
bounded-response-ltl-2020/real_scalable_1_16,16,14,0,3,0,Trivial,14
bounded-response-ltl-2020/real_scalable_1_170,170,168,0,2843,0,Trivial,3850
bounded-response-ltl-2020/real_scalable_1_171,171,169,0,2874,0,Trivial,3911
bounded-response-ltl-2020/real_scalable_1_172,172,170,0,3006,0,Trivial,4047
bounded-response-ltl-2020/real_scalable_1_173,173,171,0,3093,0,Trivial,4161
bounded-response-ltl-2020/real_scalable_1_174,174,172,0,3228,0,Trivial,4296
bounded-response-ltl-2020/real_scalable_1_175,175,173,0,3307,0,Trivial,4379
bounded-response-ltl-2020/real_scalable_1_176,176,174,0,3310,0,Trivial,4421
bounded-response-ltl-2020/real_scalable_1_177,177,175,0,3342,0,Trivial,4488
bounded-response-ltl-2020/real_scalable_1_178,178,176,0,3557,0,Trivial,4721
bounded-response-ltl-2020/real_scalable_1_179,179,177,0,3534,0,Trivial,4715
bounded-response-ltl-2020/real_scalable_1_17,17,15,0,4,0,Trivial,15
bounded-response-ltl-2020/real_scalable_1_180,180,178,0,3634,0,Trivial,4829
bounded-response-ltl-2020/real_scalable_1_181,181,179,0,3322,0,Trivial,4743
bounded-response-ltl-2020/real_scalable_1_182,182,180,0,3398,0,Trivial,4839
bounded-response-ltl-2020/real_scalable_1_183,183,181,0,3451,0,Trivial,4903
bounded-response-ltl-2020/real_scalable_1_184,184,182,0,3508,0,Trivial,4966
bounded-response-ltl-2020/real_scalable_1_185,185,183,0,3580,0,Trivial,5043
bounded-response-ltl-2020/real_scalable_1_186,186,184,0,3641,0,Trivial,5119
bounded-response-ltl-2020/real_scalable_1_187,187,185,0,3727,0,Trivial,5247
bounded-response-ltl-2020/real_scalable_1_188,188,186,0,3799,0,Trivial,5486
bounded-response-ltl-2020/real_scalable_1_189,189,187,0,3855,0,Trivial,5551
bounded-response-ltl-2020/real_scalable_1_18,18,16,0,5,0,Trivial,7
bounded-response-ltl-2020/real_scalable_1_190,190,188,0,3907,0,Trivial,5577
bounded-response-ltl-2020/real_scalable_1_191,191,189,0,3982,0,Trivial,5678
bounded-response-ltl-2020/real_scalable_1_192,192,190,0,4072,0,Trivial,5851
bounded-response-ltl-2020/real_scalable_1_193,193,191,0,4166,0,Trivial,5787
bounded-response-ltl-2020/real_scalable_1_194,194,192,0,4215,0,Trivial,5953
bounded-response-ltl-2020/real_scalable_1_195,195,193,0,4340,0,Trivial,6075
bounded-response-ltl-2020/real_scalable_1_196,196,194,0,4336,0,Trivial,6058
bounded-response-ltl-2020/real_scalable_1_197,197,195,0,4484,0,Trivial,6178
bounded-response-ltl-2020/real_scalable_1_198,198,196,0,4552,0,Trivial,6276
bounded-response-ltl-2020/real_scalable_1_199,199,197,0,4646,0,Trivial,6482
bounded-response-ltl-2020/real_scalable_1_19,19,17,0,5,0,Trivial,16
bounded-response-ltl-2020/real_scalable_1_200,200,198,0,4734,0,Trivial,6538
bounded-response-ltl-2020/real_scalable_1_20,20,18,0,6,0,Trivial,17
bounded-response-ltl-2020/real_scalable_1_21,21,19,0,7,0,Trivial,11
bounded-response-ltl-2020/real_scalable_1_22,22,20,0,10,0,Trivial,14
bounded-response-ltl-2020/real_scalable_1_23,23,21,0,8,0,Trivial,12
bounded-response-ltl-2020/real_scalable_1_24,24,22,0,10,0,Trivial,14
bounded-response-ltl-2020/real_scalable_1_25,25,23,0,10,0,Trivial,14
bounded-response-ltl-2020/real_scalable_1_26,26,24,0,11,0,Trivial,16
bounded-response-ltl-2020/real_scalable_1_27,27,25,0,12,0,Trivial,17
bounded-response-ltl-2020/real_scalable_1_28,28,26,0,13,0,Trivial,19
bounded-response-ltl-2020/real_scalable_1_29,29,27,0,15,0,Trivial,21
bounded-response-ltl-2020/real_scalable_1_2,2,0,0,0,0,Trivial,1
bounded-response-ltl-2020/real_scalable_1_30,30,28,0,16,0,Trivial,22
bounded-response-ltl-2020/real_scalable_1_31,31,29,0,18,0,Trivial,25
bounded-response-ltl-2020/real_scalable_1_32,32,30,0,19,0,Trivial,28
bounded-response-ltl-2020/real_scalable_1_33,33,31,0,21,0,Trivial,30
bounded-response-ltl-2020/real_scalable_1_34,34,32,0,23,0,Trivial,33
bounded-response-ltl-2020/real_scalable_1_35,35,33,0,24,0,Trivial,34
bounded-response-ltl-2020/real_scalable_1_36,36,34,0,26,0,Trivial,37
bounded-response-ltl-2020/real_scalable_1_37,37,35,0,29,0,Trivial,41
bounded-response-ltl-2020/real_scalable_1_38,38,36,0,31,0,Trivial,44
bounded-response-ltl-2020/real_scalable_1_39,39,37,0,33,0,Trivial,46
bounded-response-ltl-2020/real_scalable_1_3,3,1,0,0,0,Trivial,1
bounded-response-ltl-2020/real_scalable_1_40,40,38,0,35,0,Trivial,51
bounded-response-ltl-2020/real_scalable_1_41,41,39,0,38,0,Trivial,55
bounded-response-ltl-2020/real_scalable_1_42,42,40,0,41,0,Trivial,58
bounded-response-ltl-2020/real_scalable_1_43,43,41,0,43,0,Trivial,61
bounded-response-ltl-2020/real_scalable_1_44,44,42,0,48,0,Trivial,67
bounded-response-ltl-2020/real_scalable_1_45,45,43,0,51,0,Trivial,71
bounded-response-ltl-2020/real_scalable_1_46,46,44,0,54,0,Trivial,75
bounded-response-ltl-2020/real_scalable_1_47,47,45,0,58,0,Trivial,79
bounded-response-ltl-2020/real_scalable_1_48,48,46,0,61,0,Trivial,83
bounded-response-ltl-2020/real_scalable_1_49,49,47,0,64,0,Trivial,92
bounded-response-ltl-2020/real_scalable_1_4,4,2,0,0,0,Trivial,1
bounded-response-ltl-2020/real_scalable_1_50,50,48,0,68,0,Trivial,97
bounded-response-ltl-2020/real_scalable_1_51,51,49,0,73,0,Trivial,103
bounded-response-ltl-2020/real_scalable_1_52,52,50,0,76,0,Trivial,108
bounded-response-ltl-2020/real_scalable_1_53,53,51,0,78,0,Trivial,120
bounded-response-ltl-2020/real_scalable_1_54,54,52,0,84,0,Trivial,126
bounded-response-ltl-2020/real_scalable_1_55,55,53,0,89,0,Trivial,135
bounded-response-ltl-2020/real_scalable_1_56,56,54,0,94,0,Trivial,138
bounded-response-ltl-2020/real_scalable_1_57,57,55,0,98,0,Trivial,144
bounded-response-ltl-2020/real_scalable_1_58,58,56,0,104,0,Trivial,153
bounded-response-ltl-2020/real_scalable_1_59,59,57,0,111,0,Trivial,162
bounded-response-ltl-2020/real_scalable_1_5,5,3,0,0,0,Trivial,10
bounded-response-ltl-2020/real_scalable_1_60,60,58,0,115,0,Trivial,157
bounded-response-ltl-2020/real_scalable_1_61,61,59,0,119,0,Trivial,182
bounded-response-ltl-2020/real_scalable_1_62,62,60,0,124,0,Trivial,191
bounded-response-ltl-2020/real_scalable_1_63,63,61,0,131,0,Trivial,197
bounded-response-ltl-2020/real_scalable_1_64,64,62,0,138,0,Trivial,204
bounded-response-ltl-2020/real_scalable_1_65,65,63,0,145,0,Trivial,213
bounded-response-ltl-2020/real_scalable_1_66,66,64,0,151,0,Trivial,220
bounded-response-ltl-2020/real_scalable_1_67,67,65,0,159,0,Trivial,231
bounded-response-ltl-2020/real_scalable_1_68,68,66,0,166,0,Trivial,239
bounded-response-ltl-2020/real_scalable_1_69,69,67,0,172,0,Trivial,248
bounded-response-ltl-2020/real_scalable_1_6,6,4,0,0,0,Trivial,10
bounded-response-ltl-2020/real_scalable_1_70,70,68,0,190,0,Trivial,258
bounded-response-ltl-2020/real_scalable_1_71,71,69,0,191,0,Trivial,270
bounded-response-ltl-2020/real_scalable_1_72,72,70,0,199,0,Trivial,279
bounded-response-ltl-2020/real_scalable_1_73,73,71,0,205,0,Trivial,291
bounded-response-ltl-2020/real_scalable_1_74,74,72,0,214,0,Trivial,303
bounded-response-ltl-2020/real_scalable_1_75,75,73,0,224,0,Trivial,315
bounded-response-ltl-2020/real_scalable_1_76,76,74,0,226,0,Trivial,332
bounded-response-ltl-2020/real_scalable_1_77,77,75,0,232,0,Trivial,344
bounded-response-ltl-2020/real_scalable_1_78,78,76,0,245,0,Trivial,361
bounded-response-ltl-2020/real_scalable_1_79,79,77,0,252,0,Trivial,375
bounded-response-ltl-2020/real_scalable_1_7,7,5,0,1,0,Trivial,11
bounded-response-ltl-2020/real_scalable_1_80,80,78,0,266,0,Trivial,377
bounded-response-ltl-2020/real_scalable_1_81,81,79,0,275,0,Trivial,397
bounded-response-ltl-2020/real_scalable_1_82,82,80,0,288,0,Trivial,414
bounded-response-ltl-2020/real_scalable_1_83,83,81,0,299,0,Trivial,431
bounded-response-ltl-2020/real_scalable_1_84,84,82,0,313,0,Trivial,443
bounded-response-ltl-2020/real_scalable_1_85,85,83,0,324,0,Trivial,461
bounded-response-ltl-2020/real_scalable_1_86,86,84,0,354,0,Trivial,485
bounded-response-ltl-2020/real_scalable_1_87,87,85,0,346,0,Trivial,487
bounded-response-ltl-2020/real_scalable_1_88,88,86,0,358,0,Trivial,502
bounded-response-ltl-2020/real_scalable_1_89,89,87,0,379,0,Trivial,527
bounded-response-ltl-2020/real_scalable_1_8,8,6,0,1,0,Trivial,11
bounded-response-ltl-2020/real_scalable_1_90,90,88,0,391,0,Trivial,535
bounded-response-ltl-2020/real_scalable_1_91,91,89,0,399,0,Trivial,557
bounded-response-ltl-2020/real_scalable_1_92,92,90,0,411,0,Trivial,571
bounded-response-ltl-2020/real_scalable_1_93,93,91,0,425,0,Trivial,591
bounded-response-ltl-2020/real_scalable_1_94,94,92,0,429,0,Trivial,629
bounded-response-ltl-2020/real_scalable_1_95,95,93,0,458,0,Trivial,635
bounded-response-ltl-2020/real_scalable_1_96,96,94,0,458,0,Trivial,660
bounded-response-ltl-2020/real_scalable_1_97,97,95,0,473,0,Trivial,687
bounded-response-ltl-2020/real_scalable_1_98,98,96,0,483,0,Trivial,710
bounded-response-ltl-2020/real_scalable_1_99,99,97,0,503,0,Trivial,724
bounded-response-ltl-2020/real_scalable_1_9,9,7,0,1,0,Trivial,11
bounded-response-ltl-2020/real_scalable_2_100,100,98,0,803,0,Trivial,1022
bounded-response-ltl-2020/real_scalable_2_101,101,99,0,834,0,Trivial,1080
bounded-response-ltl-2020/real_scalable_2_102,102,100,0,855,0,Trivial,1096
bounded-response-ltl-2020/real_scalable_2_103,103,101,0,894,0,Trivial,1134
bounded-response-ltl-2020/real_scalable_2_104,104,102,0,912,0,Trivial,1158
bounded-response-ltl-2020/real_scalable_2_105,105,103,0,950,0,Trivial,1202
bounded-response-ltl-2020/real_scalable_2_106,106,104,0,971,0,Trivial,1231
bounded-response-ltl-2020/real_scalable_2_107,107,105,0,992,0,Trivial,1266
bounded-response-ltl-2020/real_scalable_2_108,108,106,0,1028,0,Trivial,1297
bounded-response-ltl-2020/real_scalable_2_109,109,107,0,1052,0,Trivial,1318
bounded-response-ltl-2020/real_scalable_2_10,10,8,0,2,0,Trivial,12
bounded-response-ltl-2020/real_scalable_2_110,110,108,0,1083,0,Trivial,1352
bounded-response-ltl-2020/real_scalable_2_111,111,109,0,1121,0,Trivial,1404
bounded-response-ltl-2020/real_scalable_2_112,112,110,0,1151,0,Trivial,1434
bounded-response-ltl-2020/real_scalable_2_113,113,111,0,1208,0,Trivial,1501
bounded-response-ltl-2020/real_scalable_2_114,114,112,0,1216,0,Trivial,1524
bounded-response-ltl-2020/real_scalable_2_115,115,113,0,1263,0,Trivial,1585
bounded-response-ltl-2020/real_scalable_2_116,116,114,0,1238,0,Trivial,1603
bounded-response-ltl-2020/real_scalable_2_117,117,115,0,1266,0,Trivial,1639
bounded-response-ltl-2020/real_scalable_2_118,118,116,0,1308,0,Trivial,1682
bounded-response-ltl-2020/real_scalable_2_119,119,117,0,1345,0,Trivial,1734
bounded-response-ltl-2020/real_scalable_2_11,11,9,0,3,0,Trivial,13
bounded-response-ltl-2020/real_scalable_2_120,120,118,0,1383,0,Trivial,1786
bounded-response-ltl-2020/real_scalable_2_121,121,119,0,1427,0,Trivial,1831
bounded-response-ltl-2020/real_scalable_2_122,122,120,0,1465,0,Trivial,1882
bounded-response-ltl-2020/real_scalable_2_123,123,121,0,1506,0,Trivial,1954
bounded-response-ltl-2020/real_scalable_2_124,124,122,0,1552,0,Trivial,2014
bounded-response-ltl-2020/real_scalable_2_125,125,123,0,1584,0,Trivial,2022
bounded-response-ltl-2020/real_scalable_2_126,126,124,0,1616,0,Trivial,2092
bounded-response-ltl-2020/real_scalable_2_127,127,125,0,1663,0,Trivial,2112
bounded-response-ltl-2020/real_scalable_2_128,128,126,0,1724,0,Trivial,2188
bounded-response-ltl-2020/real_scalable_2_129,129,127,0,1744,0,Trivial,2216
bounded-response-ltl-2020/real_scalable_2_12,12,10,0,3,0,Trivial,13
bounded-response-ltl-2020/real_scalable_2_130,130,128,0,1784,0,Trivial,2265
bounded-response-ltl-2020/real_scalable_2_131,131,129,0,1831,0,Trivial,2304
bounded-response-ltl-2020/real_scalable_2_132,132,130,0,1888,0,Trivial,2370
bounded-response-ltl-2020/real_scalable_2_133,133,131,0,1919,0,Trivial,2433
bounded-response-ltl-2020/real_scalable_2_134,134,132,0,1964,0,Trivial,2461
bounded-response-ltl-2020/real_scalable_2_135,135,133,0,2021,0,Trivial,2538
bounded-response-ltl-2020/real_scalable_2_136,136,134,0,2061,0,Trivial,2572
bounded-response-ltl-2020/real_scalable_2_137,137,135,0,2111,0,Trivial,2645
bounded-response-ltl-2020/real_scalable_2_138,138,136,0,2178,0,Trivial,2710
bounded-response-ltl-2020/real_scalable_2_139,139,137,0,2327,0,Trivial,2864
bounded-response-ltl-2020/real_scalable_2_13,13,11,0,4,0,Trivial,14
bounded-response-ltl-2020/real_scalable_2_140,140,138,0,2294,0,Trivial,2841
bounded-response-ltl-2020/real_scalable_2_141,141,139,0,2316,0,Trivial,2890
bounded-response-ltl-2020/real_scalable_2_142,142,140,0,2415,0,Trivial,2990
bounded-response-ltl-2020/real_scalable_2_143,143,141,0,2343,0,Trivial,3052
bounded-response-ltl-2020/real_scalable_2_144,144,142,0,2383,0,Trivial,3084
bounded-response-ltl-2020/real_scalable_2_145,145,143,0,2444,0,Trivial,3160
bounded-response-ltl-2020/real_scalable_2_146,146,144,0,2513,0,Trivial,3255
bounded-response-ltl-2020/real_scalable_2_147,147,145,0,2535,0,Trivial,3270
bounded-response-ltl-2020/real_scalable_2_148,148,146,0,2617,0,Trivial,3375
bounded-response-ltl-2020/real_scalable_2_149,149,147,0,2666,0,Trivial,3423
bounded-response-ltl-2020/real_scalable_2_14,14,12,0,4,0,Trivial,15
bounded-response-ltl-2020/real_scalable_2_150,150,148,0,2732,0,Trivial,3554
bounded-response-ltl-2020/real_scalable_2_151,151,149,0,2766,0,Trivial,3571
bounded-response-ltl-2020/real_scalable_2_152,152,150,0,2856,0,Trivial,3685
bounded-response-ltl-2020/real_scalable_2_153,153,151,0,2914,0,Trivial,3740
bounded-response-ltl-2020/real_scalable_2_154,154,152,0,2988,0,Trivial,3853
bounded-response-ltl-2020/real_scalable_2_155,155,153,0,3024,0,Trivial,3882
bounded-response-ltl-2020/real_scalable_2_156,156,154,0,3125,0,Trivial,4004
bounded-response-ltl-2020/real_scalable_2_157,157,155,0,3169,0,Trivial,4050
bounded-response-ltl-2020/real_scalable_2_158,158,156,0,3270,0,Trivial,4201
bounded-response-ltl-2020/real_scalable_2_159,159,157,0,3330,0,Trivial,4232
bounded-response-ltl-2020/real_scalable_2_15,15,13,0,5,0,Trivial,16
bounded-response-ltl-2020/real_scalable_2_160,160,158,0,3368,0,Trivial,4293
bounded-response-ltl-2020/real_scalable_2_161,161,159,0,3458,0,Trivial,4391
bounded-response-ltl-2020/real_scalable_2_162,162,160,0,3536,0,Trivial,4456
bounded-response-ltl-2020/real_scalable_2_163,163,161,0,3604,0,Trivial,4525
bounded-response-ltl-2020/real_scalable_2_164,164,162,0,3647,0,Trivial,4635
bounded-response-ltl-2020/real_scalable_2_165,165,163,0,3744,0,Trivial,4707
bounded-response-ltl-2020/real_scalable_2_166,166,164,0,3812,0,Trivial,4776
bounded-response-ltl-2020/real_scalable_2_167,167,165,0,3886,0,Trivial,4912
bounded-response-ltl-2020/real_scalable_2_168,168,166,0,3948,0,Trivial,4929
bounded-response-ltl-2020/real_scalable_2_169,169,167,0,4035,0,Trivial,5028
bounded-response-ltl-2020/real_scalable_2_16,16,14,0,6,0,Trivial,17
bounded-response-ltl-2020/real_scalable_2_170,170,168,0,4119,0,Trivial,5149
bounded-response-ltl-2020/real_scalable_2_171,171,169,0,4206,0,Trivial,5247
bounded-response-ltl-2020/real_scalable_2_172,172,170,0,4280,0,Trivial,5333
bounded-response-ltl-2020/real_scalable_2_173,173,171,0,4516,0,Trivial,5579
bounded-response-ltl-2020/real_scalable_2_174,174,172,0,4646,0,Trivial,5723
bounded-response-ltl-2020/real_scalable_2_175,175,173,0,4688,0,Trivial,5773
bounded-response-ltl-2020/real_scalable_2_176,176,174,0,5212,0,Trivial,6356
bounded-response-ltl-2020/real_scalable_2_177,177,175,0,5272,0,Trivial,6410
bounded-response-ltl-2020/real_scalable_2_178,178,176,0,4953,0,Trivial,6113
bounded-response-ltl-2020/real_scalable_2_179,179,177,0,5452,0,Trivial,6624
bounded-response-ltl-2020/real_scalable_2_17,17,15,0,7,0,Trivial,18
bounded-response-ltl-2020/real_scalable_2_180,180,178,0,5590,0,Trivial,6781
bounded-response-ltl-2020/real_scalable_2_181,181,179,0,4882,0,Trivial,6336
bounded-response-ltl-2020/real_scalable_2_182,182,180,0,4990,0,Trivial,6414
bounded-response-ltl-2020/real_scalable_2_183,183,181,0,5062,0,Trivial,6532
bounded-response-ltl-2020/real_scalable_2_184,184,182,0,5166,0,Trivial,6613
bounded-response-ltl-2020/real_scalable_2_185,185,183,0,5273,0,Trivial,6763
bounded-response-ltl-2020/real_scalable_2_186,186,184,0,5360,0,Trivial,6886
bounded-response-ltl-2020/real_scalable_2_187,187,185,0,5490,0,Trivial,7110
bounded-response-ltl-2020/real_scalable_2_188,188,186,0,5571,0,Trivial,7101
bounded-response-ltl-2020/real_scalable_2_189,189,187,0,5716,0,Trivial,7269
bounded-response-ltl-2020/real_scalable_2_18,18,16,0,8,0,Trivial,19
bounded-response-ltl-2020/real_scalable_2_190,190,188,0,5718,0,Trivial,7356
bounded-response-ltl-2020/real_scalable_2_191,191,189,0,5832,0,Trivial,7428
bounded-response-ltl-2020/real_scalable_2_192,192,190,0,6020,0,Trivial,7720
bounded-response-ltl-2020/real_scalable_2_193,193,191,0,6019,0,Trivial,7669
bounded-response-ltl-2020/real_scalable_2_194,194,192,0,6127,0,Trivial,7902
bounded-response-ltl-2020/real_scalable_2_195,195,193,0,6308,0,Trivial,8023
bounded-response-ltl-2020/real_scalable_2_196,196,194,0,6377,0,Trivial,8083
bounded-response-ltl-2020/real_scalable_2_197,197,195,0,6482,0,Trivial,8179
bounded-response-ltl-2020/real_scalable_2_198,198,196,0,6556,0,Trivial,8396
bounded-response-ltl-2020/real_scalable_2_199,199,197,0,6667,0,Trivial,8424
bounded-response-ltl-2020/real_scalable_2_19,19,17,0,9,0,Trivial,20
bounded-response-ltl-2020/real_scalable_2_200,200,198,0,6781,0,Trivial,8624
bounded-response-ltl-2020/real_scalable_2_20,20,18,0,10,0,Trivial,22
bounded-response-ltl-2020/real_scalable_2_21,21,19,0,12,0,Trivial,16
bounded-response-ltl-2020/real_scalable_2_22,22,20,0,14,0,Trivial,17
bounded-response-ltl-2020/real_scalable_2_23,23,21,0,15,0,Trivial,19
bounded-response-ltl-2020/real_scalable_2_24,24,22,0,16,0,Trivial,20
bounded-response-ltl-2020/real_scalable_2_25,25,23,0,17,0,Trivial,22
bounded-response-ltl-2020/real_scalable_2_26,26,24,0,19,0,Trivial,24
bounded-response-ltl-2020/real_scalable_2_27,27,25,0,21,0,Trivial,27
bounded-response-ltl-2020/real_scalable_2_28,28,26,0,24,0,Trivial,30
bounded-response-ltl-2020/real_scalable_2_29,29,27,0,26,0,Trivial,33
bounded-response-ltl-2020/real_scalable_2_2,2,0,0,0,0,Trivial,1
bounded-response-ltl-2020/real_scalable_2_30,30,28,0,28,0,Trivial,35
bounded-response-ltl-2020/real_scalable_2_31,31,29,0,30,0,Trivial,38
bounded-response-ltl-2020/real_scalable_2_32,32,30,0,33,0,Trivial,42
bounded-response-ltl-2020/real_scalable_2_33,33,31,0,36,0,Trivial,46
bounded-response-ltl-2020/real_scalable_2_34,34,32,0,39,0,Trivial,49
bounded-response-ltl-2020/real_scalable_2_35,35,33,0,42,0,Trivial,53
bounded-response-ltl-2020/real_scalable_2_36,36,34,0,46,0,Trivial,57
bounded-response-ltl-2020/real_scalable_2_37,37,35,0,49,0,Trivial,62
bounded-response-ltl-2020/real_scalable_2_38,38,36,0,52,0,Trivial,65
bounded-response-ltl-2020/real_scalable_2_39,39,37,0,57,0,Trivial,72
bounded-response-ltl-2020/real_scalable_2_3,3,1,0,0,0,Trivial,1
bounded-response-ltl-2020/real_scalable_2_40,40,38,0,61,0,Trivial,77
bounded-response-ltl-2020/real_scalable_2_41,41,39,0,73,0,Trivial,90
bounded-response-ltl-2020/real_scalable_2_42,42,40,0,69,0,Trivial,87
bounded-response-ltl-2020/real_scalable_2_43,43,41,0,73,0,Trivial,92
bounded-response-ltl-2020/real_scalable_2_44,44,42,0,79,0,Trivial,98
bounded-response-ltl-2020/real_scalable_2_45,45,43,0,83,0,Trivial,103
bounded-response-ltl-2020/real_scalable_2_46,46,44,0,88,0,Trivial,110
bounded-response-ltl-2020/real_scalable_2_47,47,45,0,93,0,Trivial,124
bounded-response-ltl-2020/real_scalable_2_48,48,46,0,98,0,Trivial,131
bounded-response-ltl-2020/real_scalable_2_49,49,47,0,103,0,Trivial,140
bounded-response-ltl-2020/real_scalable_2_4,4,2,0,0,0,Trivial,10
bounded-response-ltl-2020/real_scalable_2_50,50,48,0,109,0,Trivial,139
bounded-response-ltl-2020/real_scalable_2_51,51,49,0,116,0,Trivial,157
bounded-response-ltl-2020/real_scalable_2_52,52,50,0,123,0,Trivial,164
bounded-response-ltl-2020/real_scalable_2_53,53,51,0,129,0,Trivial,170
bounded-response-ltl-2020/real_scalable_2_54,54,52,0,135,0,Trivial,178
bounded-response-ltl-2020/real_scalable_2_55,55,53,0,144,0,Trivial,186
bounded-response-ltl-2020/real_scalable_2_56,56,54,0,153,0,Trivial,200
bounded-response-ltl-2020/real_scalable_2_57,57,55,0,158,0,Trivial,206
bounded-response-ltl-2020/real_scalable_2_58,58,56,0,167,0,Trivial,215
bounded-response-ltl-2020/real_scalable_2_59,59,57,0,174,0,Trivial,225
bounded-response-ltl-2020/real_scalable_2_5,5,3,0,1,0,Trivial,10
bounded-response-ltl-2020/real_scalable_2_60,60,58,0,181,0,Trivial,233
bounded-response-ltl-2020/real_scalable_2_61,61,59,0,192,0,Trivial,256
bounded-response-ltl-2020/real_scalable_2_62,62,60,0,199,0,Trivial,266
bounded-response-ltl-2020/real_scalable_2_63,63,61,0,209,0,Trivial,276
bounded-response-ltl-2020/real_scalable_2_64,64,62,0,220,0,Trivial,287
bounded-response-ltl-2020/real_scalable_2_65,65,63,0,229,0,Trivial,299
bounded-response-ltl-2020/real_scalable_2_66,66,64,0,241,0,Trivial,311
bounded-response-ltl-2020/real_scalable_2_67,67,65,0,252,0,Trivial,325
bounded-response-ltl-2020/real_scalable_2_68,68,66,0,262,0,Trivial,338
bounded-response-ltl-2020/real_scalable_2_69,69,67,0,278,0,Trivial,355
bounded-response-ltl-2020/real_scalable_2_6,6,4,0,1,0,Trivial,11
bounded-response-ltl-2020/real_scalable_2_70,70,68,0,285,0,Trivial,358
bounded-response-ltl-2020/real_scalable_2_71,71,69,0,298,0,Trivial,378
bounded-response-ltl-2020/real_scalable_2_72,72,70,0,311,0,Trivial,403
bounded-response-ltl-2020/real_scalable_2_73,73,71,0,321,0,Trivial,399
bounded-response-ltl-2020/real_scalable_2_74,74,72,0,336,0,Trivial,426
bounded-response-ltl-2020/real_scalable_2_75,75,73,0,346,0,Trivial,451
bounded-response-ltl-2020/real_scalable_2_76,76,74,0,358,0,Trivial,468
bounded-response-ltl-2020/real_scalable_2_77,77,75,0,369,0,Trivial,484
bounded-response-ltl-2020/real_scalable_2_78,78,76,0,387,0,Trivial,506
bounded-response-ltl-2020/real_scalable_2_79,79,77,0,401,0,Trivial,520
bounded-response-ltl-2020/real_scalable_2_7,7,5,0,1,0,Trivial,11
bounded-response-ltl-2020/real_scalable_2_80,80,78,0,418,0,Trivial,533
bounded-response-ltl-2020/real_scalable_2_81,81,79,0,437,0,Trivial,560
bounded-response-ltl-2020/real_scalable_2_82,82,80,0,452,0,Trivial,579
bounded-response-ltl-2020/real_scalable_2_83,83,81,0,471,0,Trivial,611
bounded-response-ltl-2020/real_scalable_2_84,84,82,0,487,0,Trivial,614
bounded-response-ltl-2020/real_scalable_2_85,85,83,0,507,0,Trivial,641
bounded-response-ltl-2020/real_scalable_2_86,86,84,0,524,0,Trivial,666
bounded-response-ltl-2020/real_scalable_2_87,87,85,0,539,0,Trivial,685
bounded-response-ltl-2020/real_scalable_2_88,88,86,0,558,0,Trivial,707
bounded-response-ltl-2020/real_scalable_2_89,89,87,0,584,0,Trivial,734
bounded-response-ltl-2020/real_scalable_2_8,8,6,0,1,0,Trivial,12
bounded-response-ltl-2020/real_scalable_2_90,90,88,0,597,0,Trivial,744
bounded-response-ltl-2020/real_scalable_2_91,91,89,0,618,0,Trivial,777
bounded-response-ltl-2020/real_scalable_2_92,92,90,0,646,0,Trivial,806
bounded-response-ltl-2020/real_scalable_2_93,93,91,0,641,0,Trivial,838
bounded-response-ltl-2020/real_scalable_2_94,94,92,0,667,0,Trivial,871
bounded-response-ltl-2020/real_scalable_2_95,95,93,0,686,0,Trivial,893
bounded-response-ltl-2020/real_scalable_2_96,96,94,0,722,0,Trivial,932
bounded-response-ltl-2020/real_scalable_2_97,97,95,0,735,0,Trivial,950
bounded-response-ltl-2020/real_scalable_2_98,98,96,0,753,0,Trivial,968
bounded-response-ltl-2020/real_scalable_2_99,99,97,0,787,0,Trivial,1010
bounded-response-ltl-2020/real_scalable_2_9,9,7,0,2,0,Trivial,12
bounded-response-ltl-2020/unreal_scalable_1_100,2,0,0,452,1,False,523
bounded-response-ltl-2020/unreal_scalable_1_101,2,0,0,477,1,False,560
bounded-response-ltl-2020/unreal_scalable_1_102,2,0,0,489,1,False,573
bounded-response-ltl-2020/unreal_scalable_1_103,2,0,0,510,1,False,595
bounded-response-ltl-2020/unreal_scalable_1_104,2,0,0,535,1,False,621
bounded-response-ltl-2020/unreal_scalable_1_105,2,0,0,540,1,False,629
bounded-response-ltl-2020/unreal_scalable_1_106,2,0,0,561,1,False,650
bounded-response-ltl-2020/unreal_scalable_1_107,2,0,0,577,1,False,668
bounded-response-ltl-2020/unreal_scalable_1_108,2,0,0,607,1,False,699
bounded-response-ltl-2020/unreal_scalable_1_109,2,0,0,609,1,False,702
bounded-response-ltl-2020/unreal_scalable_1_10,2,0,0,0,1,False,12
bounded-response-ltl-2020/unreal_scalable_1_110,2,0,0,635,1,False,721
bounded-response-ltl-2020/unreal_scalable_1_111,2,0,0,657,1,False,754
bounded-response-ltl-2020/unreal_scalable_1_112,2,0,0,670,1,False,767
bounded-response-ltl-2020/unreal_scalable_1_113,2,0,0,687,1,False,787
bounded-response-ltl-2020/unreal_scalable_1_114,2,0,0,712,1,False,814
bounded-response-ltl-2020/unreal_scalable_1_115,2,0,0,740,1,False,844
bounded-response-ltl-2020/unreal_scalable_1_116,2,0,0,759,1,False,864
bounded-response-ltl-2020/unreal_scalable_1_117,2,0,0,774,1,False,879
bounded-response-ltl-2020/unreal_scalable_1_118,2,0,0,798,1,False,904
bounded-response-ltl-2020/unreal_scalable_1_119,2,0,0,814,1,False,923
bounded-response-ltl-2020/unreal_scalable_1_11,2,0,0,1,1,False,9
bounded-response-ltl-2020/unreal_scalable_1_120,2,0,0,838,1,False,946
bounded-response-ltl-2020/unreal_scalable_1_121,2,0,0,861,1,False,973
bounded-response-ltl-2020/unreal_scalable_1_122,2,0,0,890,1,False,1011
bounded-response-ltl-2020/unreal_scalable_1_123,2,0,0,914,1,False,1028
bounded-response-ltl-2020/unreal_scalable_1_124,2,0,0,929,1,False,1052
bounded-response-ltl-2020/unreal_scalable_1_125,2,0,0,955,1,False,1071
bounded-response-ltl-2020/unreal_scalable_1_126,2,0,0,995,1,False,1116
bounded-response-ltl-2020/unreal_scalable_1_127,2,0,0,1006,1,False,1129
bounded-response-ltl-2020/unreal_scalable_1_128,2,0,0,1027,1,False,1150
bounded-response-ltl-2020/unreal_scalable_1_129,2,0,0,1106,1,False,1240
bounded-response-ltl-2020/unreal_scalable_1_12,2,0,0,1,1,False,3
bounded-response-ltl-2020/unreal_scalable_1_130,2,0,0,1093,1,False,1213
bounded-response-ltl-2020/unreal_scalable_1_131,2,0,0,1144,1,False,1297
bounded-response-ltl-2020/unreal_scalable_1_132,2,0,0,1202,1,False,1340
bounded-response-ltl-2020/unreal_scalable_1_133,2,0,0,1215,1,False,1354
bounded-response-ltl-2020/unreal_scalable_1_134,2,0,0,1243,1,False,1381
bounded-response-ltl-2020/unreal_scalable_1_135,2,0,0,1279,1,False,1422
bounded-response-ltl-2020/unreal_scalable_1_136,2,0,0,1295,1,False,1437
bounded-response-ltl-2020/unreal_scalable_1_137,2,0,0,1321,1,False,1467
bounded-response-ltl-2020/unreal_scalable_1_138,2,0,0,1358,1,False,1502
bounded-response-ltl-2020/unreal_scalable_1_139,2,0,0,1395,1,False,1545
bounded-response-ltl-2020/unreal_scalable_1_13,2,0,0,1,1,False,12
bounded-response-ltl-2020/unreal_scalable_1_140,2,0,0,1395,1,False,1536
bounded-response-ltl-2020/unreal_scalable_1_141,2,0,0,1444,1,False,1597
bounded-response-ltl-2020/unreal_scalable_1_142,2,0,0,1458,1,False,1611
bounded-response-ltl-2020/unreal_scalable_1_143,2,0,0,1502,1,False,1658
bounded-response-ltl-2020/unreal_scalable_1_144,2,0,0,1530,1,False,1688
bounded-response-ltl-2020/unreal_scalable_1_145,2,0,0,1560,1,False,1722
bounded-response-ltl-2020/unreal_scalable_1_146,2,0,0,1604,1,False,1767
bounded-response-ltl-2020/unreal_scalable_1_147,2,0,0,1626,1,False,1792
bounded-response-ltl-2020/unreal_scalable_1_148,2,0,0,1653,1,False,1820
bounded-response-ltl-2020/unreal_scalable_1_149,2,0,0,1709,1,False,1877
bounded-response-ltl-2020/unreal_scalable_1_14,2,0,0,1,1,False,12
bounded-response-ltl-2020/unreal_scalable_1_150,2,0,0,1743,1,False,1907
bounded-response-ltl-2020/unreal_scalable_1_151,2,0,0,1786,1,False,1950
bounded-response-ltl-2020/unreal_scalable_1_152,2,0,0,1812,1,False,1987
bounded-response-ltl-2020/unreal_scalable_1_153,2,0,0,1863,1,False,2037
bounded-response-ltl-2020/unreal_scalable_1_154,2,0,0,1925,1,False,2094
bounded-response-ltl-2020/unreal_scalable_1_155,2,0,0,1941,1,False,2121
bounded-response-ltl-2020/unreal_scalable_1_156,2,0,0,1990,1,False,2172
bounded-response-ltl-2020/unreal_scalable_1_157,2,0,0,2027,1,False,2212
bounded-response-ltl-2020/unreal_scalable_1_158,2,0,0,2080,1,False,2264
bounded-response-ltl-2020/unreal_scalable_1_159,2,0,0,2102,1,False,2291
bounded-response-ltl-2020/unreal_scalable_1_15,2,0,0,1,1,False,12
bounded-response-ltl-2020/unreal_scalable_1_160,2,0,0,2160,1,False,2343
bounded-response-ltl-2020/unreal_scalable_1_161,2,0,0,2221,1,False,2416
bounded-response-ltl-2020/unreal_scalable_1_162,2,0,0,2310,1,False,2502
bounded-response-ltl-2020/unreal_scalable_1_163,2,0,0,2309,1,False,2505
bounded-response-ltl-2020/unreal_scalable_1_164,2,0,0,2342,1,False,2540
bounded-response-ltl-2020/unreal_scalable_1_165,2,0,0,2389,1,False,2591
bounded-response-ltl-2020/unreal_scalable_1_166,2,0,0,2452,1,False,2659
bounded-response-ltl-2020/unreal_scalable_1_167,2,0,0,2481,1,False,2686
bounded-response-ltl-2020/unreal_scalable_1_168,2,0,0,2536,1,False,2743
bounded-response-ltl-2020/unreal_scalable_1_169,2,0,0,2616,1,False,2827
bounded-response-ltl-2020/unreal_scalable_1_16,2,0,0,1,1,False,13
bounded-response-ltl-2020/unreal_scalable_1_170,2,0,0,2656,1,False,2860
bounded-response-ltl-2020/unreal_scalable_1_171,2,0,0,2730,1,False,2936
bounded-response-ltl-2020/unreal_scalable_1_172,2,0,0,2752,1,False,2980
bounded-response-ltl-2020/unreal_scalable_1_173,2,0,0,2843,1,False,3052
bounded-response-ltl-2020/unreal_scalable_1_174,2,0,0,2894,1,False,3115
bounded-response-ltl-2020/unreal_scalable_1_175,2,0,0,2927,1,False,3143
bounded-response-ltl-2020/unreal_scalable_1_176,2,0,0,2979,1,False,3209
bounded-response-ltl-2020/unreal_scalable_1_177,2,0,0,3071,1,False,3301
bounded-response-ltl-2020/unreal_scalable_1_178,2,0,0,3111,1,False,3346
bounded-response-ltl-2020/unreal_scalable_1_179,2,0,0,3538,1,False,3769
bounded-response-ltl-2020/unreal_scalable_1_17,2,0,0,1,1,False,14
bounded-response-ltl-2020/unreal_scalable_1_180,2,0,0,3339,1,False,3579
bounded-response-ltl-2020/unreal_scalable_1_181,2,0,0,3289,1,False,3529
bounded-response-ltl-2020/unreal_scalable_1_182,2,0,0,3349,1,False,3584
bounded-response-ltl-2020/unreal_scalable_1_183,2,0,0,3539,1,False,3795
bounded-response-ltl-2020/unreal_scalable_1_184,2,0,0,3584,1,False,3842
bounded-response-ltl-2020/unreal_scalable_1_185,2,0,0,3687,1,False,3950
bounded-response-ltl-2020/unreal_scalable_1_186,2,0,0,3717,1,False,3978
bounded-response-ltl-2020/unreal_scalable_1_187,2,0,0,3815,1,False,4084
bounded-response-ltl-2020/unreal_scalable_1_188,2,0,0,3846,1,False,4111
bounded-response-ltl-2020/unreal_scalable_1_189,2,0,0,3929,1,False,4202
bounded-response-ltl-2020/unreal_scalable_1_18,2,0,0,2,1,False,14
bounded-response-ltl-2020/unreal_scalable_1_190,2,0,0,4010,1,False,4284
bounded-response-ltl-2020/unreal_scalable_1_191,2,0,0,4069,1,False,4342
bounded-response-ltl-2020/unreal_scalable_1_192,2,0,0,4140,1,False,4419
bounded-response-ltl-2020/unreal_scalable_1_193,2,0,0,4191,1,False,4475
bounded-response-ltl-2020/unreal_scalable_1_194,2,0,0,4269,1,False,4549
bounded-response-ltl-2020/unreal_scalable_1_195,2,0,0,4357,1,False,4647
bounded-response-ltl-2020/unreal_scalable_1_196,2,0,0,4431,1,False,4734
bounded-response-ltl-2020/unreal_scalable_1_197,2,0,0,4555,1,False,4845
bounded-response-ltl-2020/unreal_scalable_1_198,2,0,0,4626,1,False,4920
bounded-response-ltl-2020/unreal_scalable_1_199,2,0,0,4743,1,False,5042
bounded-response-ltl-2020/unreal_scalable_1_19,2,0,0,2,1,False,11
bounded-response-ltl-2020/unreal_scalable_1_200,2,0,0,4783,1,False,5074
bounded-response-ltl-2020/unreal_scalable_1_20,2,0,0,2,1,False,12
bounded-response-ltl-2020/unreal_scalable_1_21,2,0,0,3,1,False,7
bounded-response-ltl-2020/unreal_scalable_1_22,2,0,0,3,1,False,8
bounded-response-ltl-2020/unreal_scalable_1_23,2,0,0,3,1,False,8
bounded-response-ltl-2020/unreal_scalable_1_24,2,0,0,4,1,False,9
bounded-response-ltl-2020/unreal_scalable_1_25,2,0,0,4,1,False,10
bounded-response-ltl-2020/unreal_scalable_1_26,2,0,0,5,1,False,11
bounded-response-ltl-2020/unreal_scalable_1_27,2,0,0,7,1,False,13
bounded-response-ltl-2020/unreal_scalable_1_28,2,0,0,6,1,False,14
bounded-response-ltl-2020/unreal_scalable_1_29,2,0,0,7,1,False,14
bounded-response-ltl-2020/unreal_scalable_1_2,2,0,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_1_30,2,0,0,7,1,False,15
bounded-response-ltl-2020/unreal_scalable_1_31,2,0,0,8,1,False,16
bounded-response-ltl-2020/unreal_scalable_1_32,2,0,0,9,1,False,17
bounded-response-ltl-2020/unreal_scalable_1_33,2,0,0,10,1,False,18
bounded-response-ltl-2020/unreal_scalable_1_34,2,0,0,11,1,False,20
bounded-response-ltl-2020/unreal_scalable_1_35,2,0,0,12,1,False,21
bounded-response-ltl-2020/unreal_scalable_1_36,2,0,0,13,1,False,23
bounded-response-ltl-2020/unreal_scalable_1_37,2,0,0,14,1,False,24
bounded-response-ltl-2020/unreal_scalable_1_38,2,0,0,15,1,False,26
bounded-response-ltl-2020/unreal_scalable_1_39,2,0,0,17,1,False,29
bounded-response-ltl-2020/unreal_scalable_1_3,2,0,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_1_40,2,0,0,18,1,False,31
bounded-response-ltl-2020/unreal_scalable_1_41,2,0,0,19,1,False,33
bounded-response-ltl-2020/unreal_scalable_1_42,2,0,0,21,1,False,35
bounded-response-ltl-2020/unreal_scalable_1_43,2,0,0,23,1,False,37
bounded-response-ltl-2020/unreal_scalable_1_44,2,0,0,25,1,False,41
bounded-response-ltl-2020/unreal_scalable_1_45,2,0,0,27,1,False,42
bounded-response-ltl-2020/unreal_scalable_1_46,2,0,0,29,1,False,45
bounded-response-ltl-2020/unreal_scalable_1_47,2,0,0,31,1,False,48
bounded-response-ltl-2020/unreal_scalable_1_48,2,0,0,33,1,False,50
bounded-response-ltl-2020/unreal_scalable_1_49,2,0,0,36,1,False,54
bounded-response-ltl-2020/unreal_scalable_1_4,2,0,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_1_50,2,0,0,38,1,False,56
bounded-response-ltl-2020/unreal_scalable_1_51,2,0,0,41,1,False,61
bounded-response-ltl-2020/unreal_scalable_1_52,2,0,0,45,1,False,65
bounded-response-ltl-2020/unreal_scalable_1_53,2,0,0,48,1,False,69
bounded-response-ltl-2020/unreal_scalable_1_54,2,0,0,50,1,False,72
bounded-response-ltl-2020/unreal_scalable_1_55,2,0,0,54,1,False,77
bounded-response-ltl-2020/unreal_scalable_1_56,2,0,0,57,1,False,81
bounded-response-ltl-2020/unreal_scalable_1_57,2,0,0,60,1,False,85
bounded-response-ltl-2020/unreal_scalable_1_58,2,0,0,66,1,False,91
bounded-response-ltl-2020/unreal_scalable_1_59,2,0,0,68,1,False,99
bounded-response-ltl-2020/unreal_scalable_1_5,2,0,0,0,1,False,2
bounded-response-ltl-2020/unreal_scalable_1_60,2,0,0,72,1,False,98
bounded-response-ltl-2020/unreal_scalable_1_61,2,0,0,76,1,False,104
bounded-response-ltl-2020/unreal_scalable_1_62,2,0,0,79,1,False,110
bounded-response-ltl-2020/unreal_scalable_1_63,2,0,0,86,1,False,116
bounded-response-ltl-2020/unreal_scalable_1_64,2,0,0,90,1,False,129
bounded-response-ltl-2020/unreal_scalable_1_65,2,0,0,94,1,False,125
bounded-response-ltl-2020/unreal_scalable_1_66,2,0,0,99,1,False,140
bounded-response-ltl-2020/unreal_scalable_1_67,2,0,0,104,1,False,145
bounded-response-ltl-2020/unreal_scalable_1_68,2,0,0,109,1,False,152
bounded-response-ltl-2020/unreal_scalable_1_69,2,0,0,116,1,False,158
bounded-response-ltl-2020/unreal_scalable_1_6,2,0,0,0,1,False,10
bounded-response-ltl-2020/unreal_scalable_1_70,2,0,0,125,1,False,161
bounded-response-ltl-2020/unreal_scalable_1_71,2,0,0,131,1,False,177
bounded-response-ltl-2020/unreal_scalable_1_72,2,0,0,136,1,False,183
bounded-response-ltl-2020/unreal_scalable_1_73,2,0,0,144,1,False,193
bounded-response-ltl-2020/unreal_scalable_1_74,2,0,0,152,1,False,201
bounded-response-ltl-2020/unreal_scalable_1_75,2,0,0,158,1,False,208
bounded-response-ltl-2020/unreal_scalable_1_76,2,0,0,166,1,False,218
bounded-response-ltl-2020/unreal_scalable_1_77,2,0,0,174,1,False,227
bounded-response-ltl-2020/unreal_scalable_1_78,2,0,0,182,1,False,236
bounded-response-ltl-2020/unreal_scalable_1_79,2,0,0,190,1,False,245
bounded-response-ltl-2020/unreal_scalable_1_7,2,0,0,0,1,False,10
bounded-response-ltl-2020/unreal_scalable_1_80,2,0,0,199,1,False,254
bounded-response-ltl-2020/unreal_scalable_1_81,2,0,0,211,1,False,257
bounded-response-ltl-2020/unreal_scalable_1_82,2,0,0,218,1,False,280
bounded-response-ltl-2020/unreal_scalable_1_83,2,0,0,231,1,False,289
bounded-response-ltl-2020/unreal_scalable_1_84,2,0,0,239,1,False,298
bounded-response-ltl-2020/unreal_scalable_1_85,2,0,0,248,1,False,309
bounded-response-ltl-2020/unreal_scalable_1_86,2,0,0,259,1,False,321
bounded-response-ltl-2020/unreal_scalable_1_87,2,0,0,269,1,False,332
bounded-response-ltl-2020/unreal_scalable_1_88,2,0,0,284,1,False,340
bounded-response-ltl-2020/unreal_scalable_1_89,2,0,0,299,1,False,365
bounded-response-ltl-2020/unreal_scalable_1_8,2,0,0,0,1,False,11
bounded-response-ltl-2020/unreal_scalable_1_90,2,0,0,305,1,False,362
bounded-response-ltl-2020/unreal_scalable_1_91,2,0,0,320,1,False,387
bounded-response-ltl-2020/unreal_scalable_1_92,2,0,0,334,1,False,404
bounded-response-ltl-2020/unreal_scalable_1_93,2,0,0,361,1,False,433
bounded-response-ltl-2020/unreal_scalable_1_94,2,0,0,377,1,False,453
bounded-response-ltl-2020/unreal_scalable_1_95,2,0,0,387,1,False,463
bounded-response-ltl-2020/unreal_scalable_1_96,2,0,0,399,1,False,474
bounded-response-ltl-2020/unreal_scalable_1_97,2,0,0,422,1,False,499
bounded-response-ltl-2020/unreal_scalable_1_98,2,0,0,432,1,False,510
bounded-response-ltl-2020/unreal_scalable_1_99,2,0,0,445,1,False,524
bounded-response-ltl-2020/unreal_scalable_1_9,2,0,0,0,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_100,2,1,0,57,1,False,69
bounded-response-ltl-2020/unreal_scalable_2_101,2,1,0,58,1,False,70
bounded-response-ltl-2020/unreal_scalable_2_102,2,1,0,60,1,False,73
bounded-response-ltl-2020/unreal_scalable_2_103,2,1,0,62,1,False,74
bounded-response-ltl-2020/unreal_scalable_2_104,2,1,0,64,1,False,77
bounded-response-ltl-2020/unreal_scalable_2_105,2,1,0,65,1,False,78
bounded-response-ltl-2020/unreal_scalable_2_106,2,1,0,68,1,False,81
bounded-response-ltl-2020/unreal_scalable_2_107,2,1,0,69,1,False,82
bounded-response-ltl-2020/unreal_scalable_2_108,2,1,0,71,1,False,84
bounded-response-ltl-2020/unreal_scalable_2_109,2,1,0,73,1,False,87
bounded-response-ltl-2020/unreal_scalable_2_10,2,1,0,0,1,False,2
bounded-response-ltl-2020/unreal_scalable_2_110,2,1,0,75,1,False,88
bounded-response-ltl-2020/unreal_scalable_2_111,2,1,0,78,1,False,91
bounded-response-ltl-2020/unreal_scalable_2_112,2,1,0,80,1,False,94
bounded-response-ltl-2020/unreal_scalable_2_113,2,1,0,81,1,False,95
bounded-response-ltl-2020/unreal_scalable_2_114,2,1,0,84,1,False,97
bounded-response-ltl-2020/unreal_scalable_2_115,2,1,0,86,1,False,100
bounded-response-ltl-2020/unreal_scalable_2_116,2,1,0,89,1,False,104
bounded-response-ltl-2020/unreal_scalable_2_117,2,1,0,92,1,False,107
bounded-response-ltl-2020/unreal_scalable_2_118,2,1,0,93,1,False,108
bounded-response-ltl-2020/unreal_scalable_2_119,2,1,0,96,1,False,111
bounded-response-ltl-2020/unreal_scalable_2_11,2,1,0,0,1,False,10
bounded-response-ltl-2020/unreal_scalable_2_120,2,1,0,97,1,False,112
bounded-response-ltl-2020/unreal_scalable_2_121,2,1,0,100,1,False,124
bounded-response-ltl-2020/unreal_scalable_2_122,2,1,0,101,1,False,126
bounded-response-ltl-2020/unreal_scalable_2_123,2,1,0,104,1,False,129
bounded-response-ltl-2020/unreal_scalable_2_124,2,1,0,107,1,False,132
bounded-response-ltl-2020/unreal_scalable_2_125,2,1,0,109,1,False,134
bounded-response-ltl-2020/unreal_scalable_2_126,2,1,0,113,1,False,138
bounded-response-ltl-2020/unreal_scalable_2_127,2,1,0,115,1,False,140
bounded-response-ltl-2020/unreal_scalable_2_128,2,1,0,119,1,False,144
bounded-response-ltl-2020/unreal_scalable_2_129,2,1,0,118,1,False,141
bounded-response-ltl-2020/unreal_scalable_2_12,2,1,0,0,1,False,10
bounded-response-ltl-2020/unreal_scalable_2_130,2,1,0,121,1,False,137
bounded-response-ltl-2020/unreal_scalable_2_131,2,1,0,123,1,False,150
bounded-response-ltl-2020/unreal_scalable_2_132,2,1,0,125,1,False,152
bounded-response-ltl-2020/unreal_scalable_2_133,2,1,0,128,1,False,156
bounded-response-ltl-2020/unreal_scalable_2_134,2,1,0,131,1,False,159
bounded-response-ltl-2020/unreal_scalable_2_135,2,1,0,134,1,False,162
bounded-response-ltl-2020/unreal_scalable_2_136,2,1,0,136,1,False,165
bounded-response-ltl-2020/unreal_scalable_2_137,2,1,0,141,1,False,171
bounded-response-ltl-2020/unreal_scalable_2_138,2,1,0,141,1,False,170
bounded-response-ltl-2020/unreal_scalable_2_139,2,1,0,146,1,False,176
bounded-response-ltl-2020/unreal_scalable_2_13,2,1,0,0,1,False,2
bounded-response-ltl-2020/unreal_scalable_2_140,2,1,0,151,1,False,171
bounded-response-ltl-2020/unreal_scalable_2_141,2,1,0,153,1,False,183
bounded-response-ltl-2020/unreal_scalable_2_142,2,1,0,157,1,False,186
bounded-response-ltl-2020/unreal_scalable_2_143,2,1,0,160,1,False,190
bounded-response-ltl-2020/unreal_scalable_2_144,2,1,0,164,1,False,194
bounded-response-ltl-2020/unreal_scalable_2_145,2,1,0,167,1,False,198
bounded-response-ltl-2020/unreal_scalable_2_146,2,1,0,170,1,False,201
bounded-response-ltl-2020/unreal_scalable_2_147,2,1,0,177,1,False,207
bounded-response-ltl-2020/unreal_scalable_2_148,2,1,0,179,1,False,208
bounded-response-ltl-2020/unreal_scalable_2_149,2,1,0,182,1,False,212
bounded-response-ltl-2020/unreal_scalable_2_14,2,1,0,0,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_150,2,1,0,189,1,False,210
bounded-response-ltl-2020/unreal_scalable_2_151,2,1,0,192,1,False,223
bounded-response-ltl-2020/unreal_scalable_2_152,2,1,0,193,1,False,224
bounded-response-ltl-2020/unreal_scalable_2_153,2,1,0,199,1,False,229
bounded-response-ltl-2020/unreal_scalable_2_154,2,1,0,201,1,False,234
bounded-response-ltl-2020/unreal_scalable_2_155,2,1,0,205,1,False,237
bounded-response-ltl-2020/unreal_scalable_2_156,2,1,0,210,1,False,239
bounded-response-ltl-2020/unreal_scalable_2_157,2,1,0,214,1,False,246
bounded-response-ltl-2020/unreal_scalable_2_158,2,1,0,217,1,False,250
bounded-response-ltl-2020/unreal_scalable_2_159,2,1,0,223,1,False,255
bounded-response-ltl-2020/unreal_scalable_2_15,2,1,0,0,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_160,2,1,0,225,1,False,249
bounded-response-ltl-2020/unreal_scalable_2_161,2,1,0,229,1,False,261
bounded-response-ltl-2020/unreal_scalable_2_162,2,1,0,234,1,False,259
bounded-response-ltl-2020/unreal_scalable_2_163,2,1,0,237,1,False,271
bounded-response-ltl-2020/unreal_scalable_2_164,2,1,0,241,1,False,274
bounded-response-ltl-2020/unreal_scalable_2_165,2,1,0,245,1,False,280
bounded-response-ltl-2020/unreal_scalable_2_166,2,1,0,251,1,False,284
bounded-response-ltl-2020/unreal_scalable_2_167,2,1,0,254,1,False,289
bounded-response-ltl-2020/unreal_scalable_2_168,2,1,0,265,1,False,299
bounded-response-ltl-2020/unreal_scalable_2_169,2,1,0,263,1,False,298
bounded-response-ltl-2020/unreal_scalable_2_16,2,1,0,0,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_170,2,1,0,272,1,False,298
bounded-response-ltl-2020/unreal_scalable_2_171,2,1,0,274,1,False,308
bounded-response-ltl-2020/unreal_scalable_2_172,2,1,0,281,1,False,317
bounded-response-ltl-2020/unreal_scalable_2_173,2,1,0,288,1,False,323
bounded-response-ltl-2020/unreal_scalable_2_174,2,1,0,292,1,False,325
bounded-response-ltl-2020/unreal_scalable_2_175,2,1,0,296,1,False,333
bounded-response-ltl-2020/unreal_scalable_2_176,2,1,0,300,1,False,337
bounded-response-ltl-2020/unreal_scalable_2_177,2,1,0,305,1,False,342
bounded-response-ltl-2020/unreal_scalable_2_178,2,1,0,312,1,False,349
bounded-response-ltl-2020/unreal_scalable_2_179,2,1,0,318,1,False,355
bounded-response-ltl-2020/unreal_scalable_2_17,2,1,0,0,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_180,2,1,0,320,1,False,351
bounded-response-ltl-2020/unreal_scalable_2_181,2,1,0,327,1,False,364
bounded-response-ltl-2020/unreal_scalable_2_182,2,1,0,333,1,False,370
bounded-response-ltl-2020/unreal_scalable_2_183,2,1,0,339,1,False,377
bounded-response-ltl-2020/unreal_scalable_2_184,2,1,0,345,1,False,386
bounded-response-ltl-2020/unreal_scalable_2_185,2,1,0,349,1,False,391
bounded-response-ltl-2020/unreal_scalable_2_186,2,1,0,354,1,False,396
bounded-response-ltl-2020/unreal_scalable_2_187,2,1,0,360,1,False,402
bounded-response-ltl-2020/unreal_scalable_2_188,2,1,0,367,1,False,406
bounded-response-ltl-2020/unreal_scalable_2_189,2,1,0,380,1,False,422
bounded-response-ltl-2020/unreal_scalable_2_18,2,1,0,0,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_190,2,1,0,381,1,False,416
bounded-response-ltl-2020/unreal_scalable_2_191,2,1,0,388,1,False,423
bounded-response-ltl-2020/unreal_scalable_2_192,2,1,0,394,1,False,438
bounded-response-ltl-2020/unreal_scalable_2_193,2,1,0,391,1,False,435
bounded-response-ltl-2020/unreal_scalable_2_194,2,1,0,395,1,False,454
bounded-response-ltl-2020/unreal_scalable_2_195,2,1,0,405,1,False,449
bounded-response-ltl-2020/unreal_scalable_2_196,2,1,0,411,1,False,455
bounded-response-ltl-2020/unreal_scalable_2_197,2,1,0,416,1,False,461
bounded-response-ltl-2020/unreal_scalable_2_198,2,1,0,429,1,False,475
bounded-response-ltl-2020/unreal_scalable_2_199,2,1,0,428,1,False,472
bounded-response-ltl-2020/unreal_scalable_2_19,2,1,0,1,1,False,3
bounded-response-ltl-2020/unreal_scalable_2_200,2,1,0,438,1,False,475
bounded-response-ltl-2020/unreal_scalable_2_20,2,1,0,1,1,False,12
bounded-response-ltl-2020/unreal_scalable_2_21,2,1,0,1,1,False,3
bounded-response-ltl-2020/unreal_scalable_2_22,2,1,0,1,1,False,3
bounded-response-ltl-2020/unreal_scalable_2_23,2,1,0,1,1,False,4
bounded-response-ltl-2020/unreal_scalable_2_24,2,1,0,2,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_25,2,1,0,3,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_26,2,1,0,3,1,False,7
bounded-response-ltl-2020/unreal_scalable_2_27,2,1,0,3,1,False,7
bounded-response-ltl-2020/unreal_scalable_2_28,2,1,0,3,1,False,7
bounded-response-ltl-2020/unreal_scalable_2_29,2,1,0,3,1,False,7
bounded-response-ltl-2020/unreal_scalable_2_2,2,0,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_2_30,2,1,0,2,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_31,2,1,0,2,1,False,5
bounded-response-ltl-2020/unreal_scalable_2_32,2,1,0,2,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_33,2,1,0,2,1,False,5
bounded-response-ltl-2020/unreal_scalable_2_34,2,1,0,3,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_35,2,1,0,3,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_36,2,1,0,3,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_37,2,1,0,3,1,False,6
bounded-response-ltl-2020/unreal_scalable_2_38,2,1,0,3,1,False,7
bounded-response-ltl-2020/unreal_scalable_2_39,2,1,0,4,1,False,7
bounded-response-ltl-2020/unreal_scalable_2_3,2,1,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_2_40,2,1,0,4,1,False,7
bounded-response-ltl-2020/unreal_scalable_2_41,2,1,0,4,1,False,8
bounded-response-ltl-2020/unreal_scalable_2_42,2,1,0,5,1,False,8
bounded-response-ltl-2020/unreal_scalable_2_43,2,1,0,5,1,False,8
bounded-response-ltl-2020/unreal_scalable_2_44,2,1,0,5,1,False,9
bounded-response-ltl-2020/unreal_scalable_2_45,2,1,0,6,1,False,9
bounded-response-ltl-2020/unreal_scalable_2_46,2,1,0,6,1,False,10
bounded-response-ltl-2020/unreal_scalable_2_47,2,1,0,6,1,False,10
bounded-response-ltl-2020/unreal_scalable_2_48,2,1,0,7,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_49,2,1,0,7,1,False,11
bounded-response-ltl-2020/unreal_scalable_2_4,2,1,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_2_50,2,1,0,7,1,False,12
bounded-response-ltl-2020/unreal_scalable_2_51,2,1,0,8,1,False,12
bounded-response-ltl-2020/unreal_scalable_2_52,2,1,0,8,1,False,13
bounded-response-ltl-2020/unreal_scalable_2_53,2,1,0,9,1,False,14
bounded-response-ltl-2020/unreal_scalable_2_54,2,1,0,9,1,False,14
bounded-response-ltl-2020/unreal_scalable_2_55,2,1,0,10,1,False,15
bounded-response-ltl-2020/unreal_scalable_2_56,2,1,0,11,1,False,16
bounded-response-ltl-2020/unreal_scalable_2_57,2,1,0,11,1,False,16
bounded-response-ltl-2020/unreal_scalable_2_58,2,1,0,12,1,False,17
bounded-response-ltl-2020/unreal_scalable_2_59,2,1,0,12,1,False,18
bounded-response-ltl-2020/unreal_scalable_2_5,2,1,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_2_60,2,1,0,13,1,False,18
bounded-response-ltl-2020/unreal_scalable_2_61,2,1,0,14,1,False,19
bounded-response-ltl-2020/unreal_scalable_2_62,2,1,0,15,1,False,20
bounded-response-ltl-2020/unreal_scalable_2_63,2,1,0,15,1,False,21
bounded-response-ltl-2020/unreal_scalable_2_64,2,1,0,16,1,False,22
bounded-response-ltl-2020/unreal_scalable_2_65,2,1,0,16,1,False,22
bounded-response-ltl-2020/unreal_scalable_2_66,2,1,0,17,1,False,23
bounded-response-ltl-2020/unreal_scalable_2_67,2,1,0,17,1,False,24
bounded-response-ltl-2020/unreal_scalable_2_68,2,1,0,19,1,False,25
bounded-response-ltl-2020/unreal_scalable_2_69,2,1,0,19,1,False,26
bounded-response-ltl-2020/unreal_scalable_2_6,2,1,0,0,1,False,1
bounded-response-ltl-2020/unreal_scalable_2_70,2,1,0,20,1,False,27
bounded-response-ltl-2020/unreal_scalable_2_71,2,1,0,21,1,False,28
bounded-response-ltl-2020/unreal_scalable_2_72,2,1,0,22,1,False,29
bounded-response-ltl-2020/unreal_scalable_2_73,2,1,0,24,1,False,31
bounded-response-ltl-2020/unreal_scalable_2_74,2,1,0,23,1,False,41
bounded-response-ltl-2020/unreal_scalable_2_75,2,1,0,25,1,False,32
bounded-response-ltl-2020/unreal_scalable_2_76,2,1,0,25,1,False,33
bounded-response-ltl-2020/unreal_scalable_2_77,2,1,0,26,1,False,34
bounded-response-ltl-2020/unreal_scalable_2_78,2,1,0,28,1,False,36
bounded-response-ltl-2020/unreal_scalable_2_79,2,1,0,29,1,False,38
bounded-response-ltl-2020/unreal_scalable_2_7,2,1,0,0,1,False,2
bounded-response-ltl-2020/unreal_scalable_2_80,2,1,0,30,1,False,38
bounded-response-ltl-2020/unreal_scalable_2_81,2,1,0,31,1,False,39
bounded-response-ltl-2020/unreal_scalable_2_82,2,1,0,33,1,False,41
bounded-response-ltl-2020/unreal_scalable_2_83,2,1,0,34,1,False,42
bounded-response-ltl-2020/unreal_scalable_2_84,2,1,0,34,1,False,43
bounded-response-ltl-2020/unreal_scalable_2_85,2,1,0,36,1,False,45
bounded-response-ltl-2020/unreal_scalable_2_86,2,1,0,37,1,False,46
bounded-response-ltl-2020/unreal_scalable_2_87,2,1,0,38,1,False,47
bounded-response-ltl-2020/unreal_scalable_2_88,2,1,0,40,1,False,49
bounded-response-ltl-2020/unreal_scalable_2_89,2,1,0,42,1,False,51
bounded-response-ltl-2020/unreal_scalable_2_8,2,1,0,0,1,False,2
bounded-response-ltl-2020/unreal_scalable_2_90,2,1,0,41,1,False,51
bounded-response-ltl-2020/unreal_scalable_2_91,2,1,0,44,1,False,54
bounded-response-ltl-2020/unreal_scalable_2_92,2,1,0,45,1,False,56
bounded-response-ltl-2020/unreal_scalable_2_93,2,1,0,46,1,False,57
bounded-response-ltl-2020/unreal_scalable_2_94,2,1,0,48,1,False,60
bounded-response-ltl-2020/unreal_scalable_2_95,2,1,0,50,1,False,61
bounded-response-ltl-2020/unreal_scalable_2_96,2,1,0,50,1,False,62
bounded-response-ltl-2020/unreal_scalable_2_97,2,1,0,52,1,False,64
bounded-response-ltl-2020/unreal_scalable_2_98,2,1,0,53,1,False,65
bounded-response-ltl-2020/unreal_scalable_2_99,2,1,0,55,1,False,67
bounded-response-ltl-2020/unreal_scalable_2_9,2,1,0,0,1,False,2
safety-syntcomp/ActionConverter,1,0,0,3,0,Trivial,6
safety-syntcomp/amba_decomposed_decode,1,0,0,0,0,Trivial,2
safety-syntcomp/amba_decomposed_shift,3,0,0,1,0,Trivial,2
safety-syntcomp/Automata16S,35,0,0,242,1,True,256
safety-syntcomp/Automata32S,67,0,0,1362,1,True,1399
safety-syntcomp/Automata,19,0,0,58,1,True,74
safety-syntcomp/Button,1,0,0,0,0,Trivial,2
safety-syntcomp/Cockpitboard_efe2feaf,1,0,0,10,0,Trivial,15
safety-syntcomp/Cockpitboard,1,0,0,10,0,Trivial,15
safety-syntcomp/EnemeyModule,1,0,0,1,0,Trivial,3
safety-syntcomp/EscalatorCountingInit,4,0,0,10,0,Trivial,14
safety-syntcomp/EscalatorCounting,3,0,0,9,0,Trivial,11
safety-syntcomp/EscalatorNonCounting,1,0,0,1,0,Trivial,2
safety-syntcomp/EscalatorNonReactive,1,0,0,0,0,Trivial,1
safety-syntcomp/example10,4,1,0,0,0,Trivial,2
safety-syntcomp/example7a,5,0,0,1,0,Trivial,3
safety-syntcomp/example7,3,0,0,0,0,Trivial,3
safety-syntcomp/example8,7,0,0,2,0,Trivial,4
safety-syntcomp/example9,17,1,2,4,0,Trivial,5
safety-syntcomp/Gamelogic,5,0,0,114,0,Trivial,122
safety-syntcomp/Increment,1,0,0,0,0,Trivial,10
safety-syntcomp/jarvis_gideon_a02758ea,2,0,0,3,1,False,14
safety-syntcomp/KitchenTimerV0,1,0,0,0,0,Trivial,2
safety-syntcomp/KitchenTimerV10,84,0,6,23003,1,True,23020
safety-syntcomp/KitchenTimerV1,5,0,0,18,0,Trivial,30
safety-syntcomp/KitchenTimerV2,18,0,0,116,1,True,121
safety-syntcomp/KitchenTimerV3,39,0,0,507,1,True,523
safety-syntcomp/KitchenTimerV4,53,0,3,16641,1,True,16659
safety-syntcomp/KitchenTimerV5,70,0,3,19584,1,True,19605
safety-syntcomp/KitchenTimerV6,94,0,6,16180,1,True,16203
safety-syntcomp/KitchenTimerV7,94,0,6,16933,1,True,16956
safety-syntcomp/KitchenTimerV8,94,0,6,34573,1,True,34597
safety-syntcomp/KitchenTimerV9,96,0,6,23794,1,True,23818
safety-syntcomp/mux10,1,0,0,8,0,Trivial,19
safety-syntcomp/mux12,1,0,0,13,0,Trivial,16
safety-syntcomp/mux16,1,0,0,26,0,Trivial,29
safety-syntcomp/mux32,1,0,0,170,0,Trivial,174
safety-syntcomp/mux64,1,0,0,1268,0,Trivial,1282
safety-syntcomp/mux8,1,0,0,4,0,Trivial,13
safety-syntcomp/narylatch10,-,-,-,-,-,-,TO
safety-syntcomp/narylatch12,-,-,-,-,-,-,TO
safety-syntcomp/narylatch16,-,-,-,-,-,-,TO
safety-syntcomp/narylatch32,-,-,-,-,-,-,TO
safety-syntcomp/narylatch64,-,-,-,-,-,-,TO
safety-syntcomp/narylatch8,257,0,0,38790,0,Trivial,38809
safety-syntcomp/PlugDeviceModel_b0840146,1,0,0,0,0,Trivial,9
safety-syntcomp/Radarboard,1,0,0,6,0,Trivial,12
safety-syntcomp/RegManager,1,0,0,2,0,Trivial,5
safety-syntcomp/Room_a50cadd7,2,0,0,0,1,False,2
safety-syntcomp/Scoreboard,1,0,0,4,0,Trivial,8
safety-syntcomp/SensorInit,17,0,0,100,1,True,109
safety-syntcomp/SensorPart,18,0,0,109,1,True,128
safety-syntcomp/SensorRegister,1,0,0,0,0,Trivial,10
safety-syntcomp/shift10,1,0,0,227,0,Trivial,229
safety-syntcomp/shift12,1,0,0,1245,0,Trivial,1254
safety-syntcomp/shift16,1,0,0,32036,0,Trivial,32046
safety-syntcomp/shift32,-,-,-,-,-,-,TO
safety-syntcomp/shift64,-,-,-,-,-,-,TO
safety-syntcomp/shift8,1,0,0,42,0,Trivial,51
safety-syntcomp/SPIReadClk,1,0,0,1,0,Trivial,3
safety-syntcomp/SPIWriteClk,1,0,0,2,0,Trivial,4
safety-syntcomp/test2_f2774e0b,2,0,0,4,0,Trivial,8
safety-syntcomp/TorcsAccelerating,1,0,0,1,0,Trivial,3
safety-syntcomp/TorcsGearing,3,0,0,1,0,Trivial,3
safety-syntcomp/UnderapproxDemo,4,0,0,0,1,False,1
safety-syntcomp/Warnlight_a50cadd7,2,0,0,0,1,False,2


==> data/results-strix-long.csv <==
Name,Status,Time(ms)
running-example.bltl,FAIL
office-robot/clean_1.bltl,REALIZABLE,3559
office-robot/clean_2.bltl,REALIZABLE,7991
office-robot/clean_3.bltl,REALIZABLE,21438
office-robot/clean_4.bltl,REALIZABLE,97310
office-robot/clean_charge_1.bltl,REALIZABLE,189057
office-robot/clean_charge_2.bltl,TO,900049
office-robot/clean_charge_3.bltl,TO,900057
office-robot/clean_charge_4.bltl,TO,900057
office-robot/clean_human_1.bltl,UNREALIZABLE,1615
office-robot/clean_human_2.bltl,UNREALIZABLE,2633
office-robot/clean_human_3.bltl,UNREALIZABLE,4988
office-robot/clean_human_4.bltl,UNREALIZABLE,5635
office-robot/clean_night_1.bltl,TO,900061
office-robot/clean_night_2.bltl,TO,900061
office-robot/clean_night_3.bltl,TO,900106
office-robot/clean_night_4.bltl,TO,900070
office-robot/coffe_deliver_1.bltl,TO,900045
office-robot/coffe_deliver_2.bltl,TO,900065
office-robot/coffe_deliver_3.bltl,TO,900080
office-robot/coffe_deliver_4.bltl,TO,900089
office-robot/coffe_deliver_charge_1.bltl,FAIL
office-robot/coffe_deliver_charge_2.bltl,FAIL
office-robot/coffe_deliver_charge_3.bltl,FAIL
office-robot/coffe_deliver_charge_4.bltl,FAIL
tacos-2021-adaption/conveyer_belt.bltl,FAIL
tacos-2021-adaption/railroad_1_1_1.bltl,TO,900036
tacos-2021-adaption/railroad_2_1_1.bltl,TO,900040
tacos-2021-adaption/railroad_2_2_2.bltl,TO,900017
tacos-2021-adaption/railroad_2_2.bltl,TO,900026
tacos-2021-adaption/railroad_2_4.bltl,TO,900033
tacos-2021-adaption/railroad_2_8.bltl,TO,900021
tacos-2021-adaption/railroad_4_4.bltl,TO,900025
tacos-2021-adaption/railroad_4_8.bltl,TO,900033
tacos-2021-adaption/railroad_8_8.bltl,TO,900027
tacos-2021-adaption/robot_camera.bltl,FAIL


==> data/results-strix-short.csv <==
specs/bounded-response-ltl-2020/real_scalable_1_100.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_101.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_102.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_103.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_104.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_105.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_106.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_107.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_108.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_109.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_10.tlsf,REALIZABLE,31
specs/bounded-response-ltl-2020/real_scalable_1_110.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_111.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_112.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_113.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_114.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_115.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_116.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_117.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_118.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_119.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_11.tlsf,REALIZABLE,38
specs/bounded-response-ltl-2020/real_scalable_1_120.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_121.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_122.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_123.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_124.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_125.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_126.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_127.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_128.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_129.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_12.tlsf,REALIZABLE,47
specs/bounded-response-ltl-2020/real_scalable_1_130.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_131.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_132.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_133.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_134.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_135.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_136.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_137.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_138.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_139.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_13.tlsf,REALIZABLE,58
specs/bounded-response-ltl-2020/real_scalable_1_140.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_141.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_142.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_143.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_144.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_145.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_146.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_147.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_148.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_149.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_14.tlsf,REALIZABLE,70
specs/bounded-response-ltl-2020/real_scalable_1_150.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_151.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_152.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_153.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_154.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_155.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_156.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_157.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_158.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_159.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_15.tlsf,REALIZABLE,79
specs/bounded-response-ltl-2020/real_scalable_1_160.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_161.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_162.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_163.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_164.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_165.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_166.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_167.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_168.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_169.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_16.tlsf,REALIZABLE,94
specs/bounded-response-ltl-2020/real_scalable_1_170.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_171.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_172.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_173.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_174.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_175.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_176.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_177.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_178.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_179.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_17.tlsf,REALIZABLE,109
specs/bounded-response-ltl-2020/real_scalable_1_180.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_181.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_182.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_183.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_184.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_185.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_186.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_187.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_188.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_189.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_18.tlsf,REALIZABLE,127
specs/bounded-response-ltl-2020/real_scalable_1_190.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_191.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_192.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_193.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_194.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_195.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_196.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_197.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_198.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_199.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_19.tlsf,REALIZABLE,148
specs/bounded-response-ltl-2020/real_scalable_1_200.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_20.tlsf,REALIZABLE,159
specs/bounded-response-ltl-2020/real_scalable_1_21.tlsf,REALIZABLE,183
specs/bounded-response-ltl-2020/real_scalable_1_22.tlsf,REALIZABLE,208
specs/bounded-response-ltl-2020/real_scalable_1_23.tlsf,REALIZABLE,286
specs/bounded-response-ltl-2020/real_scalable_1_24.tlsf,REALIZABLE,305
specs/bounded-response-ltl-2020/real_scalable_1_25.tlsf,REALIZABLE,335
specs/bounded-response-ltl-2020/real_scalable_1_26.tlsf,REALIZABLE,356
specs/bounded-response-ltl-2020/real_scalable_1_27.tlsf,REALIZABLE,380
specs/bounded-response-ltl-2020/real_scalable_1_28.tlsf,REALIZABLE,413
specs/bounded-response-ltl-2020/real_scalable_1_29.tlsf,REALIZABLE,453
specs/bounded-response-ltl-2020/real_scalable_1_2.tlsf,REALIZABLE,6
specs/bounded-response-ltl-2020/real_scalable_1_30.tlsf,REALIZABLE,631
specs/bounded-response-ltl-2020/real_scalable_1_31.tlsf,REALIZABLE,686
specs/bounded-response-ltl-2020/real_scalable_1_32.tlsf,REALIZABLE,751
specs/bounded-response-ltl-2020/real_scalable_1_33.tlsf,REALIZABLE,811
specs/bounded-response-ltl-2020/real_scalable_1_34.tlsf,REALIZABLE,855
specs/bounded-response-ltl-2020/real_scalable_1_35.tlsf,REALIZABLE,1019
specs/bounded-response-ltl-2020/real_scalable_1_36.tlsf,REALIZABLE,1103
specs/bounded-response-ltl-2020/real_scalable_1_37.tlsf,REALIZABLE,1201
specs/bounded-response-ltl-2020/real_scalable_1_38.tlsf,REALIZABLE,1311
specs/bounded-response-ltl-2020/real_scalable_1_39.tlsf,REALIZABLE,1461
specs/bounded-response-ltl-2020/real_scalable_1_3.tlsf,REALIZABLE,7
specs/bounded-response-ltl-2020/real_scalable_1_40.tlsf,REALIZABLE,1566
specs/bounded-response-ltl-2020/real_scalable_1_41.tlsf,REALIZABLE,1736
specs/bounded-response-ltl-2020/real_scalable_1_42.tlsf,REALIZABLE,1898
specs/bounded-response-ltl-2020/real_scalable_1_43.tlsf,REALIZABLE,2242
specs/bounded-response-ltl-2020/real_scalable_1_44.tlsf,REALIZABLE,2360
specs/bounded-response-ltl-2020/real_scalable_1_45.tlsf,REALIZABLE,2599
specs/bounded-response-ltl-2020/real_scalable_1_46.tlsf,REALIZABLE,2953
specs/bounded-response-ltl-2020/real_scalable_1_47.tlsf,REALIZABLE,3108
specs/bounded-response-ltl-2020/real_scalable_1_48.tlsf,REALIZABLE,3400
specs/bounded-response-ltl-2020/real_scalable_1_49.tlsf,REALIZABLE,3606
specs/bounded-response-ltl-2020/real_scalable_1_4.tlsf,REALIZABLE,8
specs/bounded-response-ltl-2020/real_scalable_1_50.tlsf,REALIZABLE,3574
specs/bounded-response-ltl-2020/real_scalable_1_51.tlsf,REALIZABLE,4787
specs/bounded-response-ltl-2020/real_scalable_1_52.tlsf,REALIZABLE,4874
specs/bounded-response-ltl-2020/real_scalable_1_53.tlsf,REALIZABLE,5249
specs/bounded-response-ltl-2020/real_scalable_1_54.tlsf,REALIZABLE,5779
specs/bounded-response-ltl-2020/real_scalable_1_55.tlsf,REALIZABLE,6420
specs/bounded-response-ltl-2020/real_scalable_1_56.tlsf,REALIZABLE,7061
specs/bounded-response-ltl-2020/real_scalable_1_57.tlsf,REALIZABLE,7692
specs/bounded-response-ltl-2020/real_scalable_1_58.tlsf,REALIZABLE,7810
specs/bounded-response-ltl-2020/real_scalable_1_59.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_5.tlsf,REALIZABLE,11
specs/bounded-response-ltl-2020/real_scalable_1_60.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_61.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_62.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_63.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_64.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_65.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_66.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_67.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_68.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_69.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_6.tlsf,REALIZABLE,16
specs/bounded-response-ltl-2020/real_scalable_1_70.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_71.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_72.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_73.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_74.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_75.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_76.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_77.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_78.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_79.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_7.tlsf,REALIZABLE,17
specs/bounded-response-ltl-2020/real_scalable_1_80.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_81.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_82.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_83.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_84.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_85.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_86.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_87.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_88.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_89.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_8.tlsf,REALIZABLE,23
specs/bounded-response-ltl-2020/real_scalable_1_90.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_91.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_92.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_93.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_94.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_95.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_96.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_97.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_98.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_99.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_1_9.tlsf,REALIZABLE,27
specs/bounded-response-ltl-2020/real_scalable_2_100.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_101.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_102.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_103.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_104.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_105.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_106.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_107.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_108.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_109.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_10.tlsf,REALIZABLE,36
specs/bounded-response-ltl-2020/real_scalable_2_110.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_111.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_112.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_113.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_114.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_115.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_116.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_117.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_118.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_119.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_11.tlsf,REALIZABLE,48
specs/bounded-response-ltl-2020/real_scalable_2_120.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_121.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_122.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_123.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_124.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_125.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_126.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_127.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_128.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_129.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_12.tlsf,REALIZABLE,55
specs/bounded-response-ltl-2020/real_scalable_2_130.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_131.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_132.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_133.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_134.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_135.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_136.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_137.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_138.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_139.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_13.tlsf,REALIZABLE,70
specs/bounded-response-ltl-2020/real_scalable_2_140.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_141.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_142.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_143.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_144.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_145.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_146.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_147.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_148.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_149.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_14.tlsf,REALIZABLE,74
specs/bounded-response-ltl-2020/real_scalable_2_150.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_151.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_152.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_153.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_154.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_155.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_156.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_157.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_158.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_159.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_15.tlsf,REALIZABLE,88
specs/bounded-response-ltl-2020/real_scalable_2_160.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_161.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_162.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_163.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_164.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_165.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_166.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_167.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_168.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_169.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_16.tlsf,REALIZABLE,117
specs/bounded-response-ltl-2020/real_scalable_2_170.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_171.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_172.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_173.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_174.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_175.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_176.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_177.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_178.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_179.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_17.tlsf,REALIZABLE,118
specs/bounded-response-ltl-2020/real_scalable_2_180.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_181.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_182.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_183.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_184.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_185.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_186.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_187.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_188.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_189.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_18.tlsf,REALIZABLE,135
specs/bounded-response-ltl-2020/real_scalable_2_190.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_191.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_192.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_193.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_194.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_195.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_196.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_197.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_198.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_199.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_19.tlsf,REALIZABLE,152
specs/bounded-response-ltl-2020/real_scalable_2_200.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_20.tlsf,REALIZABLE,177
specs/bounded-response-ltl-2020/real_scalable_2_21.tlsf,REALIZABLE,197
specs/bounded-response-ltl-2020/real_scalable_2_22.tlsf,REALIZABLE,277
specs/bounded-response-ltl-2020/real_scalable_2_23.tlsf,REALIZABLE,292
specs/bounded-response-ltl-2020/real_scalable_2_24.tlsf,REALIZABLE,319
specs/bounded-response-ltl-2020/real_scalable_2_25.tlsf,REALIZABLE,361
specs/bounded-response-ltl-2020/real_scalable_2_26.tlsf,REALIZABLE,388
specs/bounded-response-ltl-2020/real_scalable_2_27.tlsf,REALIZABLE,404
specs/bounded-response-ltl-2020/real_scalable_2_28.tlsf,REALIZABLE,435
specs/bounded-response-ltl-2020/real_scalable_2_29.tlsf,REALIZABLE,550
specs/bounded-response-ltl-2020/real_scalable_2_2.tlsf,REALIZABLE,6
specs/bounded-response-ltl-2020/real_scalable_2_30.tlsf,REALIZABLE,658
specs/bounded-response-ltl-2020/real_scalable_2_31.tlsf,REALIZABLE,710
specs/bounded-response-ltl-2020/real_scalable_2_32.tlsf,REALIZABLE,761
specs/bounded-response-ltl-2020/real_scalable_2_33.tlsf,REALIZABLE,833
specs/bounded-response-ltl-2020/real_scalable_2_34.tlsf,REALIZABLE,998
specs/bounded-response-ltl-2020/real_scalable_2_35.tlsf,REALIZABLE,1047
specs/bounded-response-ltl-2020/real_scalable_2_36.tlsf,REALIZABLE,1122
specs/bounded-response-ltl-2020/real_scalable_2_37.tlsf,REALIZABLE,1215
specs/bounded-response-ltl-2020/real_scalable_2_38.tlsf,REALIZABLE,1412
specs/bounded-response-ltl-2020/real_scalable_2_39.tlsf,REALIZABLE,1559
specs/bounded-response-ltl-2020/real_scalable_2_3.tlsf,REALIZABLE,7
specs/bounded-response-ltl-2020/real_scalable_2_40.tlsf,REALIZABLE,1663
specs/bounded-response-ltl-2020/real_scalable_2_41.tlsf,REALIZABLE,1781
specs/bounded-response-ltl-2020/real_scalable_2_42.tlsf,REALIZABLE,2010
specs/bounded-response-ltl-2020/real_scalable_2_43.tlsf,REALIZABLE,2132
specs/bounded-response-ltl-2020/real_scalable_2_44.tlsf,REALIZABLE,2249
specs/bounded-response-ltl-2020/real_scalable_2_45.tlsf,REALIZABLE,2858
specs/bounded-response-ltl-2020/real_scalable_2_46.tlsf,REALIZABLE,2971
specs/bounded-response-ltl-2020/real_scalable_2_47.tlsf,REALIZABLE,3080
specs/bounded-response-ltl-2020/real_scalable_2_48.tlsf,REALIZABLE,3297
specs/bounded-response-ltl-2020/real_scalable_2_49.tlsf,REALIZABLE,3512
specs/bounded-response-ltl-2020/real_scalable_2_4.tlsf,REALIZABLE,9
specs/bounded-response-ltl-2020/real_scalable_2_50.tlsf,REALIZABLE,3817
specs/bounded-response-ltl-2020/real_scalable_2_51.tlsf,REALIZABLE,4517
specs/bounded-response-ltl-2020/real_scalable_2_52.tlsf,REALIZABLE,5200
specs/bounded-response-ltl-2020/real_scalable_2_53.tlsf,REALIZABLE,5293
specs/bounded-response-ltl-2020/real_scalable_2_54.tlsf,REALIZABLE,6088
specs/bounded-response-ltl-2020/real_scalable_2_55.tlsf,REALIZABLE,6463
specs/bounded-response-ltl-2020/real_scalable_2_56.tlsf,REALIZABLE,7678
specs/bounded-response-ltl-2020/real_scalable_2_57.tlsf,REALIZABLE,8470
specs/bounded-response-ltl-2020/real_scalable_2_58.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_59.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_5.tlsf,REALIZABLE,15
specs/bounded-response-ltl-2020/real_scalable_2_60.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_61.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_62.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_63.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_64.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_65.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_66.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_67.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_68.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_69.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_6.tlsf,REALIZABLE,18
specs/bounded-response-ltl-2020/real_scalable_2_70.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_71.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_72.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_73.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_74.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_75.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_76.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_77.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_78.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_79.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_7.tlsf,REALIZABLE,21
specs/bounded-response-ltl-2020/real_scalable_2_80.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_81.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_82.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_83.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_84.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_85.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_86.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_87.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_88.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_89.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_8.tlsf,REALIZABLE,24
specs/bounded-response-ltl-2020/real_scalable_2_90.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_91.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_92.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_93.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_94.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_95.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_96.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_97.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_98.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_99.tlsf,FAIL
specs/bounded-response-ltl-2020/real_scalable_2_9.tlsf,REALIZABLE,31
specs/bounded-response-ltl-2020/unreal_scalable_1_100.tlsf,UNREALIZABLE,1591
specs/bounded-response-ltl-2020/unreal_scalable_1_101.tlsf,UNREALIZABLE,1623
specs/bounded-response-ltl-2020/unreal_scalable_1_102.tlsf,UNREALIZABLE,1655
specs/bounded-response-ltl-2020/unreal_scalable_1_103.tlsf,UNREALIZABLE,1662
specs/bounded-response-ltl-2020/unreal_scalable_1_104.tlsf,UNREALIZABLE,1747
specs/bounded-response-ltl-2020/unreal_scalable_1_105.tlsf,UNREALIZABLE,1973
specs/bounded-response-ltl-2020/unreal_scalable_1_106.tlsf,UNREALIZABLE,1904
specs/bounded-response-ltl-2020/unreal_scalable_1_107.tlsf,UNREALIZABLE,2048
specs/bounded-response-ltl-2020/unreal_scalable_1_108.tlsf,UNREALIZABLE,2059
specs/bounded-response-ltl-2020/unreal_scalable_1_109.tlsf,UNREALIZABLE,2096
specs/bounded-response-ltl-2020/unreal_scalable_1_10.tlsf,UNREALIZABLE,18
specs/bounded-response-ltl-2020/unreal_scalable_1_110.tlsf,UNREALIZABLE,2105
specs/bounded-response-ltl-2020/unreal_scalable_1_111.tlsf,UNREALIZABLE,2129
specs/bounded-response-ltl-2020/unreal_scalable_1_112.tlsf,UNREALIZABLE,2177
specs/bounded-response-ltl-2020/unreal_scalable_1_113.tlsf,UNREALIZABLE,2205
specs/bounded-response-ltl-2020/unreal_scalable_1_114.tlsf,UNREALIZABLE,2254
specs/bounded-response-ltl-2020/unreal_scalable_1_115.tlsf,UNREALIZABLE,2314
specs/bounded-response-ltl-2020/unreal_scalable_1_116.tlsf,UNREALIZABLE,2741
specs/bounded-response-ltl-2020/unreal_scalable_1_117.tlsf,UNREALIZABLE,2783
specs/bounded-response-ltl-2020/unreal_scalable_1_118.tlsf,UNREALIZABLE,2632
specs/bounded-response-ltl-2020/unreal_scalable_1_119.tlsf,UNREALIZABLE,2680
specs/bounded-response-ltl-2020/unreal_scalable_1_11.tlsf,UNREALIZABLE,21
specs/bounded-response-ltl-2020/unreal_scalable_1_120.tlsf,UNREALIZABLE,2720
specs/bounded-response-ltl-2020/unreal_scalable_1_121.tlsf,UNREALIZABLE,2753
specs/bounded-response-ltl-2020/unreal_scalable_1_122.tlsf,UNREALIZABLE,2762
specs/bounded-response-ltl-2020/unreal_scalable_1_123.tlsf,UNREALIZABLE,2782
specs/bounded-response-ltl-2020/unreal_scalable_1_124.tlsf,UNREALIZABLE,3147
specs/bounded-response-ltl-2020/unreal_scalable_1_125.tlsf,UNREALIZABLE,3188
specs/bounded-response-ltl-2020/unreal_scalable_1_126.tlsf,UNREALIZABLE,3166
specs/bounded-response-ltl-2020/unreal_scalable_1_127.tlsf,UNREALIZABLE,3229
specs/bounded-response-ltl-2020/unreal_scalable_1_128.tlsf,UNREALIZABLE,3266
specs/bounded-response-ltl-2020/unreal_scalable_1_129.tlsf,UNREALIZABLE,3286
specs/bounded-response-ltl-2020/unreal_scalable_1_12.tlsf,UNREALIZABLE,23
specs/bounded-response-ltl-2020/unreal_scalable_1_130.tlsf,UNREALIZABLE,3335
specs/bounded-response-ltl-2020/unreal_scalable_1_131.tlsf,UNREALIZABLE,3442
specs/bounded-response-ltl-2020/unreal_scalable_1_132.tlsf,UNREALIZABLE,3533
specs/bounded-response-ltl-2020/unreal_scalable_1_133.tlsf,UNREALIZABLE,3572
specs/bounded-response-ltl-2020/unreal_scalable_1_134.tlsf,UNREALIZABLE,3730
specs/bounded-response-ltl-2020/unreal_scalable_1_135.tlsf,UNREALIZABLE,3822
specs/bounded-response-ltl-2020/unreal_scalable_1_136.tlsf,UNREALIZABLE,4029
specs/bounded-response-ltl-2020/unreal_scalable_1_137.tlsf,UNREALIZABLE,4097
specs/bounded-response-ltl-2020/unreal_scalable_1_138.tlsf,UNREALIZABLE,4288
specs/bounded-response-ltl-2020/unreal_scalable_1_139.tlsf,UNREALIZABLE,4533
specs/bounded-response-ltl-2020/unreal_scalable_1_13.tlsf,UNREALIZABLE,29
specs/bounded-response-ltl-2020/unreal_scalable_1_140.tlsf,UNREALIZABLE,4386
specs/bounded-response-ltl-2020/unreal_scalable_1_141.tlsf,UNREALIZABLE,4536
specs/bounded-response-ltl-2020/unreal_scalable_1_142.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_143.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_144.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_145.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_146.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_147.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_148.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_149.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_14.tlsf,UNREALIZABLE,31
specs/bounded-response-ltl-2020/unreal_scalable_1_150.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_151.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_152.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_153.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_154.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_155.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_156.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_157.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_158.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_159.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_15.tlsf,UNREALIZABLE,32
specs/bounded-response-ltl-2020/unreal_scalable_1_160.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_161.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_162.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_163.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_164.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_165.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_166.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_167.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_168.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_169.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_16.tlsf,UNREALIZABLE,38
specs/bounded-response-ltl-2020/unreal_scalable_1_170.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_171.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_172.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_173.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_174.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_175.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_176.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_177.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_178.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_179.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_17.tlsf,UNREALIZABLE,40
specs/bounded-response-ltl-2020/unreal_scalable_1_180.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_181.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_182.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_183.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_184.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_185.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_186.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_187.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_188.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_189.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_18.tlsf,UNREALIZABLE,44
specs/bounded-response-ltl-2020/unreal_scalable_1_190.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_191.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_192.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_193.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_194.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_195.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_196.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_197.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_198.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_199.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_19.tlsf,UNREALIZABLE,59
specs/bounded-response-ltl-2020/unreal_scalable_1_200.tlsf,FAIL
specs/bounded-response-ltl-2020/unreal_scalable_1_20.tlsf,UNREALIZABLE,69
specs/bounded-response-ltl-2020/unreal_scalable_1_21.tlsf,UNREALIZABLE,71
specs/bounded-response-ltl-2020/unreal_scalable_1_22.tlsf,UNREALIZABLE,76
specs/bounded-response-ltl-2020/unreal_scalable_1_23.tlsf,UNREALIZABLE,85
specs/bounded-response-ltl-2020/unreal_scalable_1_24.tlsf,UNREALIZABLE,90
specs/bounded-response-ltl-2020/unreal_scalable_1_25.tlsf,UNREALIZABLE,97
specs/bounded-response-ltl-2020/unreal_scalable_1_26.tlsf,UNREALIZABLE,106
specs/bounded-response-ltl-2020/unreal_scalable_1_27.tlsf,UNREALIZABLE,117
specs/bounded-response-ltl-2020/unreal_scalable_1_28.tlsf,UNREALIZABLE,125
specs/bounded-response-ltl-2020/unreal_scalable_1_29.tlsf,UNREALIZABLE,130
specs/bounded-response-ltl-2020/unreal_scalable_1_2.tlsf,UNREALIZABLE,7
specs/bounded-response-ltl-2020/unreal_scalable_1_30.tlsf,UNREALIZABLE,149
specs/bounded-response-ltl-2020/unreal_scalable_1_31.tlsf,UNREALIZABLE,150
specs/bounded-response-ltl-2020/unreal_scalable_1_32.tlsf,UNREALIZABLE,173
specs/bounded-response-ltl-2020/unreal_scalable_1_33.tlsf,UNREALIZABLE,178
specs/bounded-response-ltl-2020/unreal_scalable_1_34.tlsf,UNREALIZABLE,180
specs/bounded-response-ltl-2020/unreal_scalable_1_35.tlsf,UNREALIZABLE,158
specs/bounded-response-ltl-2020/unreal_scalable_1_36.tlsf,UNREALIZABLE,156
specs/bounded-response-ltl-2020/unreal_scalable_1_37.tlsf,UNREALIZABLE,164
specs/bounded-response-ltl-2020/unreal_scalable_1_38.tlsf,UNREALIZABLE,169
specs/bounded-response-ltl-2020/unreal_scalable_1_39.tlsf,UNREALIZABLE,179
specs/bounded-response-ltl-2020/unreal_scalable_1_3.tlsf,UNREALIZABLE,7
specs/bounded-response-ltl-2020/unreal_scalable_1_40.tlsf,UNREALIZABLE,190
specs/bounded-response-ltl-2020/unreal_scalable_1_41.tlsf,UNREALIZABLE,196
specs/bounded-response-ltl-2020/unreal_scalable_1_42.tlsf,UNREALIZABLE,212
specs/bounded-response-ltl-2020/unreal_scalable_1_43.tlsf,UNREALIZABLE,267
specs/bounded-response-ltl-2020/unreal_scalable_1_44.tlsf,UNREALIZABLE,267
specs/bounded-response-ltl-2020/unreal_scalable_1_45.tlsf,UNREALIZABLE,275
specs/bounded-response-ltl-2020/unreal_scalable_1_46.tlsf,UNREALIZABLE,283
specs/bounded-response-ltl-2020/unreal_scalable_1_47.tlsf,UNREALIZABLE,302
specs/bounded-response-ltl-2020/unreal_scalable_1_48.tlsf,UNREALIZABLE,307
specs/bounded-response-ltl-2020/unreal_scalable_1_49.tlsf,UNREALIZABLE,317
specs/bounded-response-ltl-2020/unreal_scalable_1_4.tlsf,UNREALIZABLE,8
specs/bounded-response-ltl-2020/unreal_scalable_1_50.tlsf,UNREALIZABLE,324
specs/bounded-response-ltl-2020/unreal_scalable_1_51.tlsf,UNREALIZABLE,330
specs/bounded-response-ltl-2020/unreal_scalable_1_52.tlsf,UNREALIZABLE,339
specs/bounded-response-ltl-2020/unreal_scalable_1_53.tlsf,UNREALIZABLE,341
specs/bounded-response-ltl-2020/unreal_scalable_1_54.tlsf,UNREALIZABLE,355
specs/bounded-response-ltl-2020/unreal_scalable_1_55.tlsf,UNREALIZABLE,359
specs/bounded-response-ltl-2020/unreal_scalable_1_56.tlsf,UNREALIZABLE,369
specs/bounded-response-ltl-2020/unreal_scalable_1_57.tlsf,UNREALIZABLE,379
specs/bounded-response-ltl-2020/unreal_scalable_1_58.tlsf,UNREALIZABLE,383
specs/bounded-response-ltl-2020/unreal_scalable_1_59.tlsf,UNREALIZABLE,395
specs/bounded-response-ltl-2020/unreal_scalable_1_5.tlsf,UNREALIZABLE,9
specs/bounded-response-ltl-2020/unreal_scalable_1_60.tlsf,UNREALIZABLE,401
specs/bounded-response-ltl-2020/unreal_scalable_1_61.tlsf,UNREALIZABLE,514
specs/bounded-response-ltl-2020/unreal_scalable_1_62.tlsf,UNREALIZABLE,529
specs/bounded-response-ltl-2020/unreal_scalable_1_63.tlsf,UNREALIZABLE,549
specs/bounded-response-ltl-2020/unreal_scalable_1_64.tlsf,UNREALIZABLE,576
specs/bounded-response-ltl-2020/unreal_scalable_1_65.tlsf,UNREALIZABLE,576
specs/bounded-response-ltl-2020/unreal_scalable_1_66.tlsf,UNREALIZABLE,567
specs/bounded-response-ltl-2020/unreal_scalable_1_67.tlsf,UNREALIZABLE,623
specs/bounded-response-ltl-2020/unreal_scalable_1_68.tlsf,UNREALIZABLE,629
specs/bounded-response-ltl-2020/unreal_scalable_1_69.tlsf,UNREALIZABLE,663
specs/bounded-response-ltl-2020/unreal_scalable_1_6.tlsf,UNREALIZABLE,10
specs/bounded-response-ltl-2020/unreal_scalable_1_70.tlsf,UNREALIZABLE,666
specs/bounded-response-ltl-2020/unreal_scalable_1_71.tlsf,UNREALIZABLE,681
specs/bounded-response-ltl-2020/unreal_scalable_1_72.tlsf,UNREALIZABLE,697
specs/bounded-response-ltl-2020/unreal_scalable_1_73.tlsf,UNREALIZABLE,711
specs/bounded-response-ltl-2020/unreal_scalable_1_74.tlsf,UNREALIZABLE,721
specs/bounded-response-ltl-2020/unreal_scalable_1_75.tlsf,UNREALIZABLE,856
specs/bounded-response-ltl-2020/unreal_scalable_1_76.tlsf,UNREALIZABLE,874
specs/bounded-response-ltl-2020/unreal_scalable_1_77.tlsf,UNREALIZABLE,884
specs/bounded-response-ltl-2020/unreal_scalable_1_78.tlsf,UNREALIZABLE,911
specs/bounded-response-ltl-2020/unreal_scalable_1_79.tlsf,UNREALIZABLE,929
specs/bounded-response-ltl-2020/unreal_scalable_1_7.tlsf,UNREALIZABLE,13
specs/bounded-response-ltl-2020/unreal_scalable_1_80.tlsf,UNREALIZABLE,946
specs/bounded-response-ltl-2020/unreal_scalable_1_81.tlsf,UNREALIZABLE,950
specs/bounded-response-ltl-2020/unreal_scalable_1_82.tlsf,UNREALIZABLE,972
specs/bounded-response-ltl-2020/unreal_scalable_1_83.tlsf,UNREALIZABLE,982
specs/bounded-response-ltl-2020/unreal_scalable_1_84.tlsf,UNREALIZABLE,1010
specs/bounded-response-ltl-2020/unreal_scalable_1_85.tlsf,UNREALIZABLE,1032
specs/bounded-response-ltl-2020/unreal_scalable_1_86.tlsf,UNREALIZABLE,1056
specs/bounded-response-ltl-2020/unreal_scalable_1_87.tlsf,UNREALIZABLE,1178
specs/bounded-response-ltl-2020/unreal_scalable_1_88.tlsf,UNREALIZABLE,1223
specs/bounded-response-ltl-2020/unreal_scalable_1_89.tlsf,UNREALIZABLE,1245
specs/bounded-response-ltl-2020/unreal_scalable_1_8.tlsf,UNREALIZABLE,14
specs/bounded-response-ltl-2020/unreal_scalable_1_90.tlsf,UNREALIZABLE,1289
specs/bounded-response-ltl-2020/unreal_scalable_1_91.tlsf,UNREALIZABLE,1298
specs/bounded-response-ltl-2020/unreal_scalable_1_92.tlsf,UNREALIZABLE,1419
specs/bounded-response-ltl-2020/unreal_scalable_1_93.tlsf,UNREALIZABLE,1698
specs/bounded-response-ltl-2020/unreal_scalable_1_94.tlsf,UNREALIZABLE,1684
specs/bounded-response-ltl-2020/unreal_scalable_1_95.tlsf,UNREALIZABLE,1704
specs/bounded-response-ltl-2020/unreal_scalable_1_96.tlsf,UNREALIZABLE,1715
specs/bounded-response-ltl-2020/unreal_scalable_1_97.tlsf,UNREALIZABLE,1832
specs/bounded-response-ltl-2020/unreal_scalable_1_98.tlsf,UNREALIZABLE,1868
specs/bounded-response-ltl-2020/unreal_scalable_1_99.tlsf,UNREALIZABLE,1900
specs/bounded-response-ltl-2020/unreal_scalable_1_9.tlsf,UNREALIZABLE,21
specs/bounded-response-ltl-2020/unreal_scalable_2_100.tlsf,UNREALIZABLE,1394
specs/bounded-response-ltl-2020/unreal_scalable_2_101.tlsf,UNREALIZABLE,1417
specs/bounded-response-ltl-2020/unreal_scalable_2_102.tlsf,UNREALIZABLE,1401
specs/bounded-response-ltl-2020/unreal_scalable_2_103.tlsf,UNREALIZABLE,1299
specs/bounded-response-ltl-2020/unreal_scalable_2_104.tlsf,UNREALIZABLE,1182
specs/bounded-response-ltl-2020/unreal_scalable_2_105.tlsf,UNREALIZABLE,1208
specs/bounded-response-ltl-2020/unreal_scalable_2_106.tlsf,UNREALIZABLE,1218
specs/bounded-response-ltl-2020/unreal_scalable_2_107.tlsf,UNREALIZABLE,1233
specs/bounded-response-ltl-2020/unreal_scalable_2_108.tlsf,UNREALIZABLE,1347
specs/bounded-response-ltl-2020/unreal_scalable_2_109.tlsf,UNREALIZABLE,1372
specs/bounded-response-ltl-2020/unreal_scalable_2_10.tlsf,UNREALIZABLE,16
specs/bounded-response-ltl-2020/unreal_scalable_2_110.tlsf,UNREALIZABLE,1375
specs/bounded-response-ltl-2020/unreal_scalable_2_111.tlsf,UNREALIZABLE,1406
specs/bounded-response-ltl-2020/unreal_scalable_2_112.tlsf,UNREALIZABLE,1428
specs/bounded-response-ltl-2020/unreal_scalable_2_113.tlsf,UNREALIZABLE,1448
specs/bounded-response-ltl-2020/unreal_scalable_2_114.tlsf,UNREALIZABLE,1465
specs/bounded-response-ltl-2020/unreal_scalable_2_115.tlsf,UNREALIZABLE,1481
specs/bounded-response-ltl-2020/unreal_scalable_2_116.tlsf,UNREALIZABLE,1509
specs/bounded-response-ltl-2020/unreal_scalable_2_117.tlsf,UNREALIZABLE,1526
specs/bounded-response-ltl-2020/unreal_scalable_2_118.tlsf,UNREALIZABLE,1547
specs/bounded-response-ltl-2020/unreal_scalable_2_119.tlsf,UNREALIZABLE,1673
specs/bounded-response-ltl-2020/unreal_scalable_2_11.tlsf,UNREALIZABLE,18
specs/bounded-response-ltl-2020/unreal_scalable_2_120.tlsf,UNREALIZABLE,1699
specs/bounded-response-ltl-2020/unreal_scalable_2_121.tlsf,UNREALIZABLE,1712
specs/bounded-response-ltl-2020/unreal_scalable_2_122.tlsf,UNREALIZABLE,1720
specs/bounded-response-ltl-2020/unreal_scalable_2_123.tlsf,UNREALIZABLE,1749
specs/bounded-response-ltl-2020/unreal_scalable_2_124.tlsf,UNREALIZABLE,1753
specs/bounded-response-ltl-2020/unreal_scalable_2_125.tlsf,UNREALIZABLE,1798
specs/bounded-response-ltl-2020/unreal_scalable_2_126.tlsf,UNREALIZABLE,1826
specs/bounded-response-ltl-2020/unreal_scalable_2_127.tlsf,UNREALIZABLE,1850
specs/bounded-response-ltl-2020/unreal_scalable_2_128.tlsf,UNREALIZABLE,1876
specs/bounded-response-ltl-2020/unreal_scalable_2_129.tlsf,UNREALIZABLE,2247
specs/bounded-response-ltl-2020/unreal_scalable_2_12.tlsf,UNREALIZABLE,21
specs/bounded-response-ltl-2020/unreal_scalable_2_130.tlsf,UNREALIZABLE,2267
specs/bounded-response-ltl-2020/unreal_scalable_2_131.tlsf,UNREALIZABLE,2297
specs/bounded-response-ltl-2020/unreal_scalable_2_132.tlsf,UNREALIZABLE,2308
specs/bounded-response-ltl-2020/unreal_scalable_2_133.tlsf,UNREALIZABLE,2312
specs/bounded-response-ltl-2020/unreal_scalable_2_134.tlsf,UNREALIZABLE,2339
specs/bounded-response-ltl-2020/unreal_scalable_2_135.tlsf,UNREALIZABLE,2381
specs/bounded-response-ltl-2020/unreal_scalable_2_136.tlsf,UNREALIZABLE,2415
specs/bounded-response-ltl-2020/unreal_scalable_2_137.tlsf,UNREALIZABLE,2566
specs/bounded-response-ltl-2020/unreal_scalable_2_138.tlsf,UNREALIZABLE,2608
specs/bounded-response-ltl-2020/unreal_scalable_2_139.tlsf,UNREALIZABLE,2685
specs/bounded-response-ltl-2020/unreal_scalable_2_13.tlsf,UNREALIZABLE,24
specs/bounded-response-ltl-2020/unreal_scalable_2_140.tlsf,UNREALIZABLE,2694
specs/bounded-response-ltl-2020/unreal_scalable_2_141.tlsf,UNREALIZABLE,2649
specs/bounded-response-ltl-2020/unreal_scalable_2_142.tlsf,UNREALIZABLE,2692
specs/bounded-response-ltl-2020/unreal_scalable_2_143.tlsf,UNREALIZABLE,2742
specs/bounded-response-ltl-2020/unreal_scalable_2_144.tlsf,UNREALIZABLE,2741
specs/bounded-response-ltl-2020/unreal_scalable_2_145.tlsf,UNREALIZABLE,2695
specs/bounded-response-ltl-2020/unreal_scalable_2_146.tlsf,UNREALIZABLE,2844
specs/bounded-response-ltl-2020/unreal_scalable_2_147.tlsf,UNREALIZABLE,2850
specs/bounded-response-ltl-2020/unreal_scalable_2_148.tlsf,UNREALIZABLE,2896
specs/bounded-response-ltl-2020/unreal_scalable_2_149.tlsf,UNREALIZABLE,2906
specs/bounded-response-ltl-2020/unreal_scalable_2_14.tlsf,UNREALIZABLE,24
specs/bounded-response-ltl-2020/unreal_scalable_2_150.tlsf,UNREALIZABLE,2904
specs/bounded-response-ltl-2020/unreal_scalable_2_151.tlsf,UNREALIZABLE,2963
specs/bounded-response-ltl-2020/unreal_scalable_2_152.tlsf,UNREALIZABLE,3002
specs/bounded-response-ltl-2020/unreal_scalable_2_153.tlsf,UNREALIZABLE,3029
specs/bounded-response-ltl-2020/unreal_scalable_2_154.tlsf,UNREALIZABLE,3400
specs/bounded-response-ltl-2020/unreal_scalable_2_155.tlsf,UNREALIZABLE,3501
specs/bounded-response-ltl-2020/unreal_scalable_2_156.tlsf,UNREALIZABLE,3466
specs/bounded-response-ltl-2020/unreal_scalable_2_157.tlsf,UNREALIZABLE,3535
specs/bounded-response-ltl-2020/unreal_scalable_2_158.tlsf,UNREALIZABLE,3553
specs/bounded-response-ltl-2020/unreal_scalable_2_159.tlsf,UNREALIZABLE,3584
specs/bounded-response-ltl-2020/unreal_scalable_2_15.tlsf,UNREALIZABLE,28
specs/bounded-response-ltl-2020/unreal_scalable_2_160.tlsf,UNREALIZABLE,3610
specs/bounded-response-ltl-2020/unreal_scalable_2_161.tlsf,UNREALIZABLE,3598
specs/bounded-response-ltl-2020/unreal_scalable_2_162.tlsf,UNREALIZABLE,4035
specs/bounded-response-ltl-2020/unreal_scalable_2_163.tlsf,UNREALIZABLE,4159
specs/bounded-response-ltl-2020/unreal_scalable_2_164.tlsf,UNREALIZABLE,4101
specs/bounded-response-ltl-2020/unreal_scalable_2_165.tlsf,UNREALIZABLE,4130
specs/bounded-response-ltl-2020/unreal_scalable_2_166.tlsf,UNREALIZABLE,4119
specs/bounded-response-ltl-2020/unreal_scalable_2_167.tlsf,UNREALIZABLE,4090
specs/bounded-response-ltl-2020/unreal_scalable_2_168.tlsf,UNREALIZABLE,4148
specs/bounded-response-ltl-2020/unreal_scalable_2_169.tlsf,UNREALIZABLE,4279
specs/bounded-response-ltl-2020/unreal_scalable_2_16.tlsf,UNREALIZABLE,30
specs/bounded-response-ltl-2020/unreal_scalable_2_170.tlsf,UNREALIZABLE,4632
specs/bounded-response-ltl-2020/unreal_scalable_2_171.tlsf,UNREALIZABLE,4640
specs/bounded-response-ltl-2020/unreal_scalable_2_172.tlsf,UNREALIZABLE,4379
specs/bounded-response-ltl-2020/unreal_scalable_2_173.tlsf,UNREALIZABLE,4699
specs/bounded-response-ltl-2020/unreal_scalable_2_174.tlsf,UNREALIZABLE,4455
specs/bounded-response-ltl-2020/unreal_scalable_2_175.tlsf,UNREALIZABLE,4728
specs/bounded-response-ltl-2020/unreal_scalable_2_176.tlsf,UNREALIZABLE,4892
specs/bounded-response-ltl-2020/unreal_scalable_2_177.tlsf,UNREALIZABLE,4882
specs/bounded-response-ltl-2020/unreal_scalable_2_178.tlsf,UNREALIZABLE,5040
specs/bounded-response-ltl-2020/unreal_scalable_2_179.tlsf,UNREALIZABLE,4993
specs/bounded-response-ltl-2020/unreal_scalable_2_17.tlsf,UNREALIZABLE,33
specs/bounded-response-ltl-2020/unreal_scalable_2_180.tlsf,UNREALIZABLE,5027
specs/bounded-response-ltl-2020/unreal_scalable_2_181.tlsf,UNREALIZABLE,5062
specs/bounded-response-ltl-2020/unreal_scalable_2_182.tlsf,UNREALIZABLE,5047
specs/bounded-response-ltl-2020/unreal_scalable_2_183.tlsf,UNREALIZABLE,5218
specs/bounded-response-ltl-2020/unreal_scalable_2_184.tlsf,UNREALIZABLE,5531
specs/bounded-response-ltl-2020/unreal_scalable_2_185.tlsf,UNREALIZABLE,5566
specs/bounded-response-ltl-2020/unreal_scalable_2_186.tlsf,UNREALIZABLE,5364
specs/bounded-response-ltl-2020/unreal_scalable_2_187.tlsf,UNREALIZABLE,5373
specs/bounded-response-ltl-2020/unreal_scalable_2_188.tlsf,UNREALIZABLE,5404
specs/bounded-response-ltl-2020/unreal_scalable_2_189.tlsf,UNREALIZABLE,5439
specs/bounded-response-ltl-2020/unreal_scalable_2_18.tlsf,UNREALIZABLE,36
specs/bounded-response-ltl-2020/unreal_scalable_2_190.tlsf,UNREALIZABLE,6116
specs/bounded-response-ltl-2020/unreal_scalable_2_191.tlsf,UNREALIZABLE,6162
specs/bounded-response-ltl-2020/unreal_scalable_2_192.tlsf,UNREALIZABLE,5780
specs/bounded-response-ltl-2020/unreal_scalable_2_193.tlsf,UNREALIZABLE,6217
specs/bounded-response-ltl-2020/unreal_scalable_2_194.tlsf,UNREALIZABLE,5823
specs/bounded-response-ltl-2020/unreal_scalable_2_195.tlsf,UNREALIZABLE,6483
specs/bounded-response-ltl-2020/unreal_scalable_2_196.tlsf,UNREALIZABLE,6600
specs/bounded-response-ltl-2020/unreal_scalable_2_197.tlsf,UNREALIZABLE,6664
specs/bounded-response-ltl-2020/unreal_scalable_2_198.tlsf,UNREALIZABLE,6650
specs/bounded-response-ltl-2020/unreal_scalable_2_199.tlsf,UNREALIZABLE,6714
specs/bounded-response-ltl-2020/unreal_scalable_2_19.tlsf,UNREALIZABLE,40
specs/bounded-response-ltl-2020/unreal_scalable_2_200.tlsf,UNREALIZABLE,6802
specs/bounded-response-ltl-2020/unreal_scalable_2_20.tlsf,UNREALIZABLE,47
specs/bounded-response-ltl-2020/unreal_scalable_2_21.tlsf,UNREALIZABLE,48
specs/bounded-response-ltl-2020/unreal_scalable_2_22.tlsf,UNREALIZABLE,66
specs/bounded-response-ltl-2020/unreal_scalable_2_23.tlsf,UNREALIZABLE,57
specs/bounded-response-ltl-2020/unreal_scalable_2_24.tlsf,UNREALIZABLE,66
specs/bounded-response-ltl-2020/unreal_scalable_2_25.tlsf,UNREALIZABLE,66
specs/bounded-response-ltl-2020/unreal_scalable_2_26.tlsf,UNREALIZABLE,72
specs/bounded-response-ltl-2020/unreal_scalable_2_27.tlsf,UNREALIZABLE,74
specs/bounded-response-ltl-2020/unreal_scalable_2_28.tlsf,UNREALIZABLE,79
specs/bounded-response-ltl-2020/unreal_scalable_2_29.tlsf,UNREALIZABLE,86
specs/bounded-response-ltl-2020/unreal_scalable_2_2.tlsf,UNREALIZABLE,6
specs/bounded-response-ltl-2020/unreal_scalable_2_30.tlsf,UNREALIZABLE,90
specs/bounded-response-ltl-2020/unreal_scalable_2_31.tlsf,UNREALIZABLE,96
specs/bounded-response-ltl-2020/unreal_scalable_2_32.tlsf,UNREALIZABLE,106
specs/bounded-response-ltl-2020/unreal_scalable_2_33.tlsf,UNREALIZABLE,112
specs/bounded-response-ltl-2020/unreal_scalable_2_34.tlsf,UNREALIZABLE,120
specs/bounded-response-ltl-2020/unreal_scalable_2_35.tlsf,UNREALIZABLE,121
specs/bounded-response-ltl-2020/unreal_scalable_2_36.tlsf,UNREALIZABLE,131
specs/bounded-response-ltl-2020/unreal_scalable_2_37.tlsf,UNREALIZABLE,136
specs/bounded-response-ltl-2020/unreal_scalable_2_38.tlsf,UNREALIZABLE,154
specs/bounded-response-ltl-2020/unreal_scalable_2_39.tlsf,UNREALIZABLE,149
specs/bounded-response-ltl-2020/unreal_scalable_2_3.tlsf,UNREALIZABLE,8
specs/bounded-response-ltl-2020/unreal_scalable_2_40.tlsf,UNREALIZABLE,161
specs/bounded-response-ltl-2020/unreal_scalable_2_41.tlsf,UNREALIZABLE,166
specs/bounded-response-ltl-2020/unreal_scalable_2_42.tlsf,UNREALIZABLE,177
specs/bounded-response-ltl-2020/unreal_scalable_2_43.tlsf,UNREALIZABLE,177
specs/bounded-response-ltl-2020/unreal_scalable_2_44.tlsf,UNREALIZABLE,202
specs/bounded-response-ltl-2020/unreal_scalable_2_45.tlsf,UNREALIZABLE,202
specs/bounded-response-ltl-2020/unreal_scalable_2_46.tlsf,UNREALIZABLE,203
specs/bounded-response-ltl-2020/unreal_scalable_2_47.tlsf,UNREALIZABLE,254
specs/bounded-response-ltl-2020/unreal_scalable_2_48.tlsf,UNREALIZABLE,258
specs/bounded-response-ltl-2020/unreal_scalable_2_49.tlsf,UNREALIZABLE,263
specs/bounded-response-ltl-2020/unreal_scalable_2_4.tlsf,UNREALIZABLE,7
specs/bounded-response-ltl-2020/unreal_scalable_2_50.tlsf,UNREALIZABLE,271
specs/bounded-response-ltl-2020/unreal_scalable_2_51.tlsf,UNREALIZABLE,277
specs/bounded-response-ltl-2020/unreal_scalable_2_52.tlsf,UNREALIZABLE,277
specs/bounded-response-ltl-2020/unreal_scalable_2_53.tlsf,UNREALIZABLE,283
specs/bounded-response-ltl-2020/unreal_scalable_2_54.tlsf,UNREALIZABLE,297
specs/bounded-response-ltl-2020/unreal_scalable_2_55.tlsf,UNREALIZABLE,299
specs/bounded-response-ltl-2020/unreal_scalable_2_56.tlsf,UNREALIZABLE,307
specs/bounded-response-ltl-2020/unreal_scalable_2_57.tlsf,UNREALIZABLE,310
specs/bounded-response-ltl-2020/unreal_scalable_2_58.tlsf,UNREALIZABLE,318
specs/bounded-response-ltl-2020/unreal_scalable_2_59.tlsf,UNREALIZABLE,330
specs/bounded-response-ltl-2020/unreal_scalable_2_5.tlsf,UNREALIZABLE,9
specs/bounded-response-ltl-2020/unreal_scalable_2_60.tlsf,UNREALIZABLE,334
specs/bounded-response-ltl-2020/unreal_scalable_2_61.tlsf,UNREALIZABLE,341
specs/bounded-response-ltl-2020/unreal_scalable_2_62.tlsf,UNREALIZABLE,354
specs/bounded-response-ltl-2020/unreal_scalable_2_63.tlsf,UNREALIZABLE,361
specs/bounded-response-ltl-2020/unreal_scalable_2_64.tlsf,UNREALIZABLE,364
specs/bounded-response-ltl-2020/unreal_scalable_2_65.tlsf,UNREALIZABLE,375
specs/bounded-response-ltl-2020/unreal_scalable_2_66.tlsf,UNREALIZABLE,382
specs/bounded-response-ltl-2020/unreal_scalable_2_67.tlsf,UNREALIZABLE,401
specs/bounded-response-ltl-2020/unreal_scalable_2_68.tlsf,UNREALIZABLE,483
specs/bounded-response-ltl-2020/unreal_scalable_2_69.tlsf,UNREALIZABLE,490
specs/bounded-response-ltl-2020/unreal_scalable_2_6.tlsf,UNREALIZABLE,10
specs/bounded-response-ltl-2020/unreal_scalable_2_70.tlsf,UNREALIZABLE,502
specs/bounded-response-ltl-2020/unreal_scalable_2_71.tlsf,UNREALIZABLE,521
specs/bounded-response-ltl-2020/unreal_scalable_2_72.tlsf,UNREALIZABLE,514
specs/bounded-response-ltl-2020/unreal_scalable_2_73.tlsf,UNREALIZABLE,529
specs/bounded-response-ltl-2020/unreal_scalable_2_74.tlsf,UNREALIZABLE,537
specs/bounded-response-ltl-2020/unreal_scalable_2_75.tlsf,UNREALIZABLE,539
specs/bounded-response-ltl-2020/unreal_scalable_2_76.tlsf,UNREALIZABLE,558
specs/bounded-response-ltl-2020/unreal_scalable_2_77.tlsf,UNREALIZABLE,557
specs/bounded-response-ltl-2020/unreal_scalable_2_78.tlsf,UNREALIZABLE,573
specs/bounded-response-ltl-2020/unreal_scalable_2_79.tlsf,UNREALIZABLE,577
specs/bounded-response-ltl-2020/unreal_scalable_2_7.tlsf,UNREALIZABLE,11
specs/bounded-response-ltl-2020/unreal_scalable_2_80.tlsf,UNREALIZABLE,594
specs/bounded-response-ltl-2020/unreal_scalable_2_81.tlsf,UNREALIZABLE,604
specs/bounded-response-ltl-2020/unreal_scalable_2_82.tlsf,UNREALIZABLE,644
specs/bounded-response-ltl-2020/unreal_scalable_2_83.tlsf,UNREALIZABLE,712
specs/bounded-response-ltl-2020/unreal_scalable_2_84.tlsf,UNREALIZABLE,726
specs/bounded-response-ltl-2020/unreal_scalable_2_85.tlsf,UNREALIZABLE,763
specs/bounded-response-ltl-2020/unreal_scalable_2_86.tlsf,UNREALIZABLE,757
specs/bounded-response-ltl-2020/unreal_scalable_2_87.tlsf,UNREALIZABLE,741
specs/bounded-response-ltl-2020/unreal_scalable_2_88.tlsf,UNREALIZABLE,766
specs/bounded-response-ltl-2020/unreal_scalable_2_89.tlsf,UNREALIZABLE,844
specs/bounded-response-ltl-2020/unreal_scalable_2_8.tlsf,UNREALIZABLE,13
specs/bounded-response-ltl-2020/unreal_scalable_2_90.tlsf,UNREALIZABLE,959
specs/bounded-response-ltl-2020/unreal_scalable_2_91.tlsf,UNREALIZABLE,894
specs/bounded-response-ltl-2020/unreal_scalable_2_92.tlsf,UNREALIZABLE,899
specs/bounded-response-ltl-2020/unreal_scalable_2_93.tlsf,UNREALIZABLE,927
specs/bounded-response-ltl-2020/unreal_scalable_2_94.tlsf,UNREALIZABLE,937
specs/bounded-response-ltl-2020/unreal_scalable_2_95.tlsf,UNREALIZABLE,927
specs/bounded-response-ltl-2020/unreal_scalable_2_96.tlsf,UNREALIZABLE,943
specs/bounded-response-ltl-2020/unreal_scalable_2_97.tlsf,UNREALIZABLE,1065
specs/bounded-response-ltl-2020/unreal_scalable_2_98.tlsf,UNREALIZABLE,1090
specs/bounded-response-ltl-2020/unreal_scalable_2_99.tlsf,UNREALIZABLE,1107
specs/bounded-response-ltl-2020/unreal_scalable_2_9.tlsf,UNREALIZABLE,14
specs/safety-syntcomp/ActionConverter.tlsf,REALIZABLE,26
specs/safety-syntcomp/amba_decomposed_decode.tlsf,REALIZABLE,12
specs/safety-syntcomp/amba_decomposed_shift.tlsf,REALIZABLE,8
specs/safety-syntcomp/Automata16S.tlsf,REALIZABLE,432
specs/safety-syntcomp/Automata32S.tlsf,REALIZABLE,1401
specs/safety-syntcomp/Automata.tlsf,REALIZABLE,144
specs/safety-syntcomp/Button.tlsf,REALIZABLE,12
specs/safety-syntcomp/Cockpitboard_efe2feaf.tlsf,REALIZABLE,97
specs/safety-syntcomp/Cockpitboard.tlsf,REALIZABLE,96
specs/safety-syntcomp/EnemeyModule.tlsf,REALIZABLE,26
specs/safety-syntcomp/EscalatorCountingInit.tlsf,REALIZABLE,43
specs/safety-syntcomp/EscalatorCounting.tlsf,REALIZABLE,28
specs/safety-syntcomp/EscalatorNonCounting.tlsf,REALIZABLE,15
specs/safety-syntcomp/EscalatorNonReactive.tlsf,REALIZABLE,9
specs/safety-syntcomp/example10.tlsf,REALIZABLE,13
specs/safety-syntcomp/example7a.tlsf,REALIZABLE,28
specs/safety-syntcomp/example7.tlsf,REALIZABLE,9
specs/safety-syntcomp/example8.tlsf,REALIZABLE,13
specs/safety-syntcomp/example9.tlsf,REALIZABLE,12
specs/safety-syntcomp/Gamelogic.tlsf,REALIZABLE,271
specs/safety-syntcomp/Increment.tlsf,REALIZABLE,9
specs/safety-syntcomp/jarvis_gideon_a02758ea.tlsf,UNREALIZABLE,401
specs/safety-syntcomp/KitchenTimerV0.tlsf,REALIZABLE,10
specs/safety-syntcomp/KitchenTimerV10.tlsf,REALIZABLE,688
specs/safety-syntcomp/KitchenTimerV1.tlsf,REALIZABLE,50
specs/safety-syntcomp/KitchenTimerV2.tlsf,REALIZABLE,102
specs/safety-syntcomp/KitchenTimerV3.tlsf,REALIZABLE,139
specs/safety-syntcomp/KitchenTimerV4.tlsf,REALIZABLE,189
specs/safety-syntcomp/KitchenTimerV5.tlsf,REALIZABLE,277
specs/safety-syntcomp/KitchenTimerV6.tlsf,REALIZABLE,464
specs/safety-syntcomp/KitchenTimerV7.tlsf,REALIZABLE,519
specs/safety-syntcomp/KitchenTimerV8.tlsf,REALIZABLE,657
specs/safety-syntcomp/KitchenTimerV9.tlsf,REALIZABLE,873
specs/safety-syntcomp/mux10.tlsf,REALIZABLE,84
specs/safety-syntcomp/mux12.tlsf,REALIZABLE,212
specs/safety-syntcomp/mux16.tlsf,REALIZABLE,2068
specs/safety-syntcomp/mux32.tlsf,TO,60011
specs/safety-syntcomp/mux64.tlsf,TO,60013
specs/safety-syntcomp/mux8.tlsf,REALIZABLE,28
specs/safety-syntcomp/narylatch10.tlsf,REALIZABLE,48618
specs/safety-syntcomp/narylatch12.tlsf,TO,60014
specs/safety-syntcomp/narylatch16.tlsf,TO,60022
specs/safety-syntcomp/narylatch32.tlsf,TO,60012
specs/safety-syntcomp/narylatch64.tlsf,TO,60013
specs/safety-syntcomp/narylatch8.tlsf,REALIZABLE,1385
specs/safety-syntcomp/PlugDeviceModel_b0840146.tlsf,REALIZABLE,5
specs/safety-syntcomp/Radarboard.tlsf,REALIZABLE,117
specs/safety-syntcomp/RegManager.tlsf,REALIZABLE,29
specs/safety-syntcomp/Room_a50cadd7.tlsf,UNREALIZABLE,8
specs/safety-syntcomp/Scoreboard.tlsf,REALIZABLE,54
specs/safety-syntcomp/SensorInit.tlsf,REALIZABLE,178
specs/safety-syntcomp/SensorPart.tlsf,REALIZABLE,290
specs/safety-syntcomp/SensorRegister.tlsf,REALIZABLE,9
specs/safety-syntcomp/shift10.tlsf,REALIZABLE,31
specs/safety-syntcomp/shift12.tlsf,REALIZABLE,87
specs/safety-syntcomp/shift16.tlsf,REALIZABLE,1576
specs/safety-syntcomp/shift32.tlsf,TO,60009
specs/safety-syntcomp/shift64.tlsf,TO,60008
specs/safety-syntcomp/shift8.tlsf,REALIZABLE,14
specs/safety-syntcomp/SPIReadClk.tlsf,REALIZABLE,18
specs/safety-syntcomp/SPIWriteClk.tlsf,REALIZABLE,27
specs/safety-syntcomp/test2_f2774e0b.tlsf,REALIZABLE,64
specs/safety-syntcomp/TorcsAccelerating.tlsf,REALIZABLE,21
specs/safety-syntcomp/TorcsGearing.tlsf,REALIZABLE,16
specs/safety-syntcomp/UnderapproxDemo.tlsf,UNREALIZABLE,7
specs/safety-syntcomp/Warnlight_a50cadd7.tlsf,UNREALIZABLE,22


==> data/scb-ebr-times.csv <==
n,time
1,494
2,502
3,531
4,535
5,537
6,569
7,571
8,577
9,585
10,587
11,591
12,593
13,593
14,598
15,610
16,622
17,627
18,629
19,638
20,641
21,688
22,60000


==> data/scb-lisynt-times.csv <==
n,time
1,1
2,2
3,2
4,2
5,3
6,3
7,3
8,4
9,5
10,6
11,8
12,10
13,10
14,11
15,12
16,13
17,14
18,15
19,16
20,19
21,51
22,229
23,1254


==> data/scb-strix-times.csv <==
n,time
1,8
2,9
3,9
4,9
5,12
6,14
7,15
8,16
9,18
10,26
11,26
12,27
13,28
14,28
15,29
16,31
17,43
18,54
19,84
20,87
21,96
22,117
23,212

